Improving Blockchain Consistency Bound by Assigning Weights to Random Blocks

Blockchains based on the celebrated Nakamoto consensus protocol have shown promise in several applications, including cryptocurrencies. However, these blockchains have inherent scalability limits caused by the protocol's consensus properties. In particular, the \emph{consistency} property demonstrates a tight trade-off between block production speed and the system's security in terms of resisting adversarial attacks. This paper proposes a novel method, Ironclad, that improves blockchain consistency bound by assigning a different weight to randomly selected blocks. We apply our method to the original Nakamoto protocol and rigorously prove that such a combination can improve the consistency bound significantly by analyzing the fundamental consensus properties. Such an improvement enables a much faster block production rate than the original Nakamoto protocol under the same security guarantee with the same proportion of malicious mining power (see Figure 1).

==> tex_figure/adv_C_H_i.dat <==
0.00983612837757038 0.0163871622429618
0.0107424088447641 0.0234173777487221
0.0116230380926147 0.0314134922821076
0.0124764816331531 0.0402706436036075
0.0133030162397321 0.0497845543048464
0.0141054751299204 0.0596349913386369
0.0148849922813738 0.0696879824141403
0.0156432441685926 0.0798091665533774
0.0163804443620598 0.0899753132189004
0.0171021340748163 0.0998876802728282
0.0178022520410624 0.109887397946878
0.0184888181083738 0.119580090077438
0.0191619645005953 0.129001613609303
0.0198262681560069 0.137988341043178
0.0204734981670544 0.146937576372735
0.0211128693025208 0.155485227899168
0.0217405495468605 0.163825017428444
0.0223675595784796 0.171571867463719
0.0229893178318114 0.178952934578166
0.0235989453645195 0.18624326329243
0.0241975840363258 0.193413865455808
0.0247974977112443 0.200080718992119
0.0253786104897323 0.206918422195865
0.0259650116198895 0.213181466063953
0.026547155013043 0.219201323145794
0.02712657102419 0.22495511359457
0.0277048329700167 0.230421306388426
0.0282687443888209 0.23597988138322
0.0288489308680298 0.240817608736058
0.0294007587130803 0.246134391972299
0.0299722184981524 0.250694537546189
0.0305322671868807 0.255310556417545
0.0310807526533952 0.259982079681067
0.0316361002370242 0.264276738673856
0.0322000544222906 0.268180581311577
0.0327545657276106 0.272120761608653
0.0332995383873587 0.276096991579159
0.033855912613466 0.279661433756042
0.0344038134105412 0.283253887280391
0.0349431685997618 0.286874110208943
0.0354967807460625 0.290064385078749
0.0354967807460625 0.290064385078749
0.0462482187583732 0.339311160594669
0.0568124256431448 0.36875082618728
0.067370044086289 0.387545053761009
0.0778959545480337 0.40080034963051
0.0883539299357432 0.410973800428379
0.0988515759096681 0.418520141707835
0.109349293018446 0.424477405166072
0.119832414400567 0.429369455235394
0.130241731351539 0.433731602819397
0.140746632108727 0.437013471565091
0.151265667726532 0.439756786198031
0.161672826737502 0.442507494008615
0.17213751472317 0.444717694441388
0.182692470006077 0.446386454527038
0.19317838021667 0.448061770809513
0.203594712647371 0.449744019871971
0.213941072648835 0.45143314705427
0.224442221254286 0.452579948160278
0.23489469764669 0.453733261286767
0.245050385258266 0.455443588314964
0.255392813152423 0.456611035845909
0.265955652777525 0.457233361678521
0.276209710376974 0.458412332594168
0.286705180123154 0.459046829956312
0.297173248705583 0.459685002353485
0.307611810730123 0.460330156613819
0.318022952888708 0.460978045951343
0.328405021962985 0.461631111536091
0.338758211745255 0.46228855278531
0.349082895319416 0.462949391816284
0.359377718933995 0.463615344874635
0.369644910932956 0.464282737778324
0.380276419192505 0.464399409588021
0.390497067322505 0.465072510517117
0.400689530380775 0.465747292825634
0.411278393306887 0.465872216484563
0.421424074777366 0.466551804079284
0.431989170936605 0.466680035880735
0.442089904224651 0.46736156117512
0.452633501336151 0.467489998428057
0.46268713592329 0.468175705835298
0.473206793678412 0.468306973395043
0.483220226531813 0.468988762052953
0.493717962481963 0.469120470449503
0.504204610989296 0.469258304221793
0.514159953214964 0.469938192561893
0.524626984990965 0.470073752534378
0.529860063893727 0.470139936106273
1.54274212053748 0.485752626487505
2.5477280289688 0.49045439420624
3.55023373563739 0.492823752051801
4.54959576514566 0.49448935942826
5.54664738122365 0.495759328979668
6.54800849716956 0.496307038679264
7.55758120154123 0.496161253230584
8.56004202099577 0.496468116412013
9.55191494306864 0.497267634575335
10.5536140124442 0.49744695178837
11.5545621945278 0.497627730672704
12.5558929855815 0.497764280576739
13.5566550891836 0.49790166336357
14.5427455979456 0.498526013863943
15.5428311936633 0.498618348591506
16.5425350889839 0.498711057909579
17.543485628524 0.498757553470742
18.5425193913507 0.498850827260791
19.5429933724043 0.498897605835787
20.5432763570952 0.498944479095238
21.5433677698497 0.498991447212798
22.5432670336937 0.499038510362363
23.5429735702508 0.499085668718069
24.5424867997397 0.499132922454291
25.5442209548312 0.499132922454291
26.5434455974807 0.499180271745647
27.5424755778155 0.499227716766991
28.5440201442815 0.499227716766991
29.5427597960882 0.499275257693421
30.5442092807013 0.499275257693421
31.5426576338829 0.499322894700272
32.5440118444823 0.499322894700272
33.5421679264709 0.499370627963121
34.5434266705446 0.499370627963122
35.5446854146184 0.499370627963122
36.5424525909816 0.499418457657786
37.5436156756661 0.499418457657786
38.5447787603505 0.499418457657786
39.5421556671346 0.499466383960321
40.543222899214 0.499466383960321
41.5442901312933 0.499466383960321
42.5453573633727 0.499466383960321
43.5422465869089 0.499514407047024
44.5432177728148 0.499514407047025
45.5441889587208 0.499514407047024
46.5451601446267 0.499514407047025
47.541559926029 0.499562527094432
48.5424348718401 0.499562527094432
49.5433098176513 0.499562527094432
50.5441847634624 0.499562527094432
51.5450597092735 0.499562527094432
52.5459346550847 0.499562527094432
53.5416503621128 0.499610744279319
54.5424288735542 0.499610744279319
55.5432073849956 0.499610744279319
56.5439858964369 0.499610744279319
57.5447644078783 0.499610744279319
58.5455429193196 0.499610744279319
59.546321430761 0.499610744279319
60.5412538877769 0.499659058778703
61.5419357702195 0.499659058778704
62.5426176526621 0.499659058778704
63.5432995351047 0.499659058778704
64.5439814175473 0.499659058778703
65.5446632999898 0.499659058778704
66.5453451824324 0.499659058778704
67.546027064875 0.499659058778704
68.5467089473176 0.499659058778704
69.5406615629922 0.49970747076984
70.5412466214526 0.49970747076984
71.5418316799129 0.49970747076984
72.5424167383732 0.49970747076984
73.5430017968335 0.49970747076984
74.5435868552938 0.49970747076984
75.5441719137541 0.49970747076984
76.5447569722145 0.49970747076984
77.5453420306748 0.49970747076984
78.5459270891351 0.49970747076984
79.5465121475954 0.49970747076984
80.5470972060557 0.49970747076984
81.5476822645161 0.49970747076984
82.5402632290129 0.499755980430225
83.5407512681524 0.499755980430225
84.541239307292 0.499755980430225
85.5417273464316 0.499755980430225
86.5422153855711 0.499755980430225
87.5427034247107 0.499755980430225
88.5431914638502 0.499755980430225
89.5436795029897 0.499755980430225
90.5441675421293 0.499755980430225
91.5446555812689 0.499755980430225
92.5451436204084 0.499755980430225
93.545631659548 0.499755980430225
94.5461196986875 0.499755980430225
95.5466077378271 0.499755980430225
96.5470957769666 0.499755980430225
97.5475838161062 0.499755980430225
98.5480718552457 0.499755980430225
99.5485598943852 0.499755980430225


==> tex_figure/adv_C_best.dat <==
0.00994922757744693 0.0050772422553072
0.0193498923038776 0.0325053848061181
0.0299083101804049 0.00305632731983636
0.0385596001110353 0.0360099972241181
0.0499552243067529 0.000895513864941081
0.0587610676261125 0.0206488728981248
0.0677175902835043 0.0326058530927961
0.0732513376743081 0.0843582790711483
0.0889944892383207 0.0111723417964369
0.0886645929530408 0.113354070469592
0.10091015330304 0.082634969972367
0.119999998751843 1.04013065841842e-08
0.12997733905952 0.000174314926766645
0.127086532574326 0.0922390530405291
0.128053940021765 0.146307066521565
0.144994891180565 0.0937819301214695
0.147758377429453 0.130833073944395
0.156930039468858 0.128166447395236
0.16480958665178 0.132581122885368
0.194937217908289 0.0253139104585529
0.209724360565132 0.00131256873746507
0.184561742625758 0.161082988064736
0.193822938490796 0.157291571779147
0.201368950000953 0.160962708329364
0.214505828836288 0.141976684654849
0.20971658422903 0.193397752965271
0.227320445431064 0.158072424329393
0.249153641693364 0.110165565380842
0.246143931089243 0.151227823830197
0.238379696264554 0.205401012451486
0.25401192825776 0.180606683039483
0.259984509249577 0.187548408595071
0.268882307094944 0.185205130015322
0.339283312771137 0.0021079036143044
0.307107873847659 0.122548931863831
0.285935053945461 0.20573596126261
0.321594591057348 0.130825429574735
0.319025589385693 0.160458975300808
0.325710530648782 0.16484479320825
0.308412881753314 0.228967795616716
0.321634372469322 0.215525920806532
0.360955583588177 0.140581943837673
0.35028601825282 0.185381352900418
0.34094390502442 0.225127488580864
0.347505582142557 0.22776537301654
0.358808736875347 0.219981006792725
0.365360824786204 0.222636543008076
0.361658889887945 0.246543979400114
0.376950190761486 0.230713896405131
0.381615062366994 0.236769875266011
0.404273188065206 0.20730747438195
0.387185078282848 0.255413310994523
0.393442770166696 0.257655150628876
0.412643506353979 0.235845358603743
0.416902122402027 0.241996141087223
0.42100315883075 0.24820864494509
0.435540715328427 0.235893481879953
0.43676511934219 0.246956690789327
0.449124099292933 0.238772713062826
0.43896027943523 0.268399534274617
0.446357185564284 0.268266908911009
0.463713395432973 0.252075168656495
0.476444837196492 0.243738353656361
0.476806016483456 0.2549905992446
0.473689258560787 0.271247294521866
0.495317672048612 0.249518678714224
0.492474487590436 0.264963451357558
0.514323339377708 0.243642147973959
0.521215512112075 0.244615199837573
0.537277904828744 0.232460135958937
0.537660817042471 0.242731243602154
0.527805463598786 0.266936856112797
0.55211481444539 0.243678336376178
0.545079402872825 0.26340621233402
0.534875073331961 0.286833235557386
0.555692500586465 0.268825657123073
0.566123386867744 0.264774822249683
0.554379635392758 0.289256877701593
0.573533439445914 0.274008304498843
0.60062789092199 0.249215136347512
0.58341196587357 0.279738313736334
0.596921727373444 0.272046673934825
0.607566326973897 0.267992377139883
0.621347993226386 0.260300008063827
0.641857944615425 0.244873006334795
0.640786534290955 0.254899378731448
0.624484210236585 0.282202057199328
0.627020954008366 0.287476188626857
0.632502154465086 0.289323421949342
0.641462666406383 0.287263703992907
0.647385043885544 0.288587863862039
0.673338559301351 0.268110261628967
0.661702866081944 0.288491541847373
0.700600323002469 0.254680507444182
0.680740732140492 0.283430808273167
0.689955732301212 0.281296112186238
0.688078760004912 0.290640453603184
0.711190223250867 0.27429569056034
0.741543100017246 0.250966565639146
0.711177472291714 0.288822527708286
0.531284650465607 0.468715349534392
1.02474416627003 0.487627916864985
1.52541067691086 0.491529774363047
2.02590604985829 0.493523487535428
2.52841165972292 0.494317668055417
3.0266557732343 0.495557371127616
3.52694764118505 0.496150336973565
4.02644728712154 0.496694089109807
4.52936859089872 0.496736823233476
5.02612132687018 0.497387867312982
5.52597811529508 0.497638353154993
6.02608155467945 0.497826537110046
6.52610232226883 0.497992129056244
7.02638445161913 0.49811539631292
7.52685299602925 0.498209800264717
8.02505401081332 0.498434124324168
8.52480132070064 0.498541098782315
9.02448741985236 0.49863958778598
9.52419695371814 0.498726476120098
10.0241798104438 0.49879100947781
10.5241543344801 0.498849793596184
11.0241303029633 0.498903168047122
11.5241103220139 0.498951725129829
12.0243621561481 0.498984910160497
12.5243374363129 0.499026502547485
13.0245892510918 0.499054259573392
13.5245598822535 0.49909037473135
14.0248173051751 0.499113667672317
14.525128427308 0.499133502506622
15.0253163306708 0.499156122310974
15.5259493064171 0.499162925599447
16.025101033886 0.499215592691063
16.5242382084738 0.499265508834127
17.0233914602974 0.499312015873606
17.5233963482302 0.499331532907708
18.0225410130837 0.499373860747676
18.5216625031441 0.499414526942052
19.0216802656043 0.499429466694624
19.5207941035261 0.499466817858306
20.0208113633852 0.49947971591537
20.519927319527 0.499513967816416
21.0190477520112 0.499546482094972
21.5190526582153 0.499556914925225
22.0181669141712 0.499587115587019
22.5181675625422 0.49959627638795
23.0181596285713 0.499605225465841
23.5172780317724 0.499632382302715
24.0172652697262 0.499640306880704
24.5163763312227 0.49966578915872
25.0163826371945 0.49967234725611
25.5163624906921 0.499679166849175
26.0154852394979 0.499702206932732
26.5154822408111 0.499707882248848
27.0154636602217 0.49971363592182
27.5145818805065 0.499734874899882
28.0145634266665 0.499739938809526
28.5145552491175 0.499744644752325
29.014569618086 0.499748799688173
29.5136535350781 0.499768584151219
30.0136460152602 0.499772566412329
30.5136433346386 0.499776338776416
31.0136390759169 0.499780014904566
31.5127572519148 0.49979750393786
32.0127351885324 0.499801012679181
32.5127157418612 0.499804373202135
33.012741946895 0.499806940198561
33.5118150927692 0.499823655331802
34.011836581109 0.499825932630751
34.5118064266548 0.499828892367322
35.011961179429 0.499829126008157
35.5117949021969 0.499833874616946
36.0119537603647 0.49983397555049
36.5108893581871 0.499850830709765
37.0109096885507 0.499852571776341
37.5109042118466 0.499854610508713
38.0108986721226 0.49985659641944
38.5108930346693 0.499858532017282
39.010887315783 0.499860419028423
39.5100027225323 0.499873383259085
40.0099532482452 0.499875584396935
40.5099778494378 0.499876816673608
41.0099541613271 0.499878607788694
41.5099368627115 0.499880278762512
42.0099607785872 0.499881419302533
42.5099179882747 0.499883317785004
43.0090322675216 0.49989497363347
43.5090536002718 0.49989593562906
44.0090483432566 0.499897177917539
44.5090430626072 0.499898392554975
45.0090376922497 0.499899581197226
45.5090323269136 0.49990074366029
46.00902687941 0.499901881745544
46.5090213990975 0.499902995708629
47.0089780950575 0.499904488350453
47.508119258585 0.499914534120157
48.008117628123 0.499915441373719
48.5080725596676 0.499916777735385
49.0080670352016 0.499917683314269
49.5081024985091 0.499918156580716
50.0080973951307 0.499919026048693
50.5080922863542 0.499919878352929
51.0080446230115 0.499921131146946
51.5080342997889 0.499921997089428
52.0080767310467 0.499922339124551
52.5080715001256 0.499923128570232
53.0071380776955 0.499932659644382
53.5071787115735 0.499932909237631
54.0071278747282 0.499934001159924
54.5071693638435 0.499934226019784
55.0071174216863 0.499935296166489
55.5071122702237 0.49993592549348
56.0071071262021 0.499936543516052
56.5071504462539 0.499936721714567
57.0071405894431 0.499937363250499
57.5071135628365 0.499938142931856
58.0070859582 0.499938914153448
58.5070806434389 0.499939481680009
59.0070716968332 0.499940070365821
59.5071215730269 0.499940154848513
60.0070647166096 0.499941127361587
60.5061782641513 0.499948939965692
61.0062325614798 0.499948913430493
61.506228319887 0.499949363252951
62.006165269183 0.499950280087234
62.5061645879187 0.499950683296651
63.00615983724 0.499951112402858
63.5061551076335 0.499951534585563
64.0062069833589 0.499951507942509
64.5061929411826 0.499951992704011
65.0061983786941 0.499952320163892
65.5061359322636 0.499953160822415
66.0061897483116 0.499953107967336
66.5061208144676 0.49995397883859
67.0061215435031 0.499954316839529
67.5061767229368 0.499954246496764
68.0061118331178 0.499955060050605
68.5061070439726 0.499955423036697
69.0061050137476 0.499955760769945
69.5052944276631 0.499961910592352
70.0052908897029 0.499962207930693
70.5052235770694 0.499962953354118
71.0052833138557 0.499962793564396
71.5052151000735 0.499963530768717
72.0052758864067 0.499963361899953
72.5052721500114 0.499963640344749
73.0052684223627 0.499963914915324
73.5052646822284 0.499964185835181
74.005260940825 0.499964453102534
74.5052571917813 0.499964716833682
75.0051808447566 0.499965461034956
75.5051913137474 0.499965620438759
76.0051771567032 0.499965939758532
76.5051815406702 0.49996613372111
77.005168191617 0.499966440314176
77.5051644473122 0.499966680985083
78.0051951313627 0.49996669787588
78.5051509688815 0.499967191281009
79.005151651684 0.499967394609595
79.5051474520354 0.499967626087828
80.0052157026273 0.499967401858579
80.5051339115205 0.499968112350805
81.0051346032168 0.499968304918415
81.5052043018904 0.499968071767544
82.0043510981783 0.499973468913547
82.5043479910268 0.499973648539231
83.0043448878682 0.499973825976697
83.504265558138 0.4999744577357
84.0042620362329 0.499974630736709
84.5042584133894 0.499974802287637
85.0043324322195 0.499974515104591
85.504313651219 0.49997477396948
86.0042476729761 0.499975304226883
86.5042441281754 0.499975467467194
87.0043199395141 0.499975172761413
87.5043168175738 0.499975332471007
88.0043136804691 0.49997549045188
88.5042267343658 0.499976120144826
89.004226102423 0.499976257851556
89.5042184219134 0.499976433397132
90.0042326172217 0.499976485459879
90.5042153279744 0.499976710895169
91.0042089826646 0.499976873721623
91.5042221167152 0.499976928323961
92.0042186226242 0.499977072703129
92.5041968624748 0.499977314256893
93.004200361218 0.499977417412807
93.5041897329847 0.499977595010777
94.0041900704981 0.499977712390968
94.5041864621075 0.499977849406839
95.004182888871 0.499977984795416
95.5041755783265 0.499978138333369
96.0042633764004 0.499977794914581
96.5041749981697 0.499978367885131
97.0042570663966 0.49997805635878
97.5041607512302 0.499978662814204
98.0041580541151 0.499978785438188
98.5041544860054 0.499978911238551
99.0042444202336 0.499978563534174
99.5041659453192 0.499979065601411
100.004146715734 0.49997926642133


==> tex_figure/adv_C_h.dat <==
0.01 1.38387362471994e-87
0.015 1.24183612185318e-58
0.02 3.72004519517152e-44
0.025 1.80403810909367e-35
0.03 1.11437701076841e-29
0.035 1.5241673292189e-25
0.04 1.92874186858598e-22
0.045 4.98909104588183e-20
0.05 4.2521151549801e-18
0.055 1.61142122701265e-16
0.0599999999999998 3.33822858838384e-15
0.0649999999999972 4.33824720808915e-14
0.0699999999999726 3.90839534943656e-13
0.0749999999998034 2.62075924618308e-12
0.079999999998889 1.38879151372432e-11
0.0849999999948662 6.03978997477977e-11
0.0899999999798973 2.23362732875837e-10
0.0949999999316191 7.19799083414836e-10
0.0999999997937934 2.06206574520039e-09
0.104999999438709 5.345631156932e-09
0.109999998602089 1.2708277756213e-08
0.1149999967783 2.80147834498839e-08
0.119999993066712 5.77774021801074e-08
0.124999985940618 1.12475058356539e-07
0.129999972953053 2.08053436640448e-07
0.134999950301789 3.68134893051301e-07
0.139999912573147 6.2447751966702e-07
0.144999851760024 1.02234466208378e-06
0.149999757169005 1.61887329981866e-06
0.154999613967643 2.49053133492323e-06
0.159999403075983 3.73077510847538e-06
0.164999102120738 5.44169249778338e-06
0.169998677369222 7.78018104761605e-06
0.174998096118765 1.08793213448421e-05
0.179997309881743 1.49451014255374e-05
0.184996268765585 2.01688346747493e-05
0.189994908269095 2.67985837111894e-05
0.194993148419202 3.51363117862414e-05
0.199990928494101 4.53575294968084e-05
0.204988129368477 5.79055196257886e-05
0.209984647219567 7.31084782510283e-05
0.214980374033339 9.12835658650015e-05
0.219975201975939 0.000112718291188645
0.224968960140106 0.000137954932862975
0.229961509921882 0.000167348165732025
0.234952716099952 0.000201208085310019
0.239942325228681 0.000240311547162716
0.24493014870226 0.000285107337716344
0.249916184851186 0.000335260595255668
0.254899915901808 0.000392486659577789
0.259881328963715 0.00045642706263623
0.264860277042357 0.000527256443935796
0.269836279179969 0.000606373407523237
0.274809076837183 0.00069426604660812
0.279778907754554 0.000789615162307638
0.284744623612982 0.000896057498307563
0.289707073954508 0.0010100898120413
0.294664852039874 0.00113609478008817
0.29961835694514 0.00127214351619902
0.304567461773475 0.00141815811975336
0.309512087441712 0.00157391147834674
0.314449776590585 0.00174674098227083
0.319383786728745 0.00192566647267206
0.324310063667697 0.0021228810224718
0.329231132966298 0.00232990010212607
0.334147172427616 0.00254575394741358
0.339054273054196 0.00278154984060127
0.343956135697939 0.00302569362916202
0.348848081462219 0.00329119582223144
0.353734742460211 0.00356410574588383
0.358613628986684 0.00385103059254565
0.363484605055319 0.00415176697172953
0.36834392326584 0.0044758830652962
0.373198536953458 0.00480390145744631
0.378040782920123 0.00515583442072803
0.382879026194279 0.00550902287200315
0.387704357615371 0.00588626252469109
0.392515777479642 0.00628917093761488
0.397324041403352 0.00668989649161955
0.402118031285164 0.00711597213539819
0.406903550260394 0.00755231643806436
0.411673691608166 0.00801520094417742
0.416443087010878 0.00846884045029023
0.421188755012855 0.0089676352638716
0.425934844827944 0.00945384923733891
0.430664720391207 0.00996616002021493
0.43537738691374 0.0105059388324083
0.440082601471828 0.0110503337711737
0.444781292874729 0.0115971269450469
0.449462357165404 0.0121706435925199
0.454124808214778 0.012772156054831
0.458781246333273 0.0133736637994137
0.463418543995832 0.0140030978812092
0.468050905570251 0.0146296724836814
0.472663752554034 0.0152838488457631
0.47727300264763 0.0159319533038563
0.481862532348781 0.0166070768392235
0.486450075378241 0.0172725749934519
0.490998265681111 0.0180034686377787
0.495565031524897 0.0186831058912923
0.500090621790749 0.0194301533514728
0.504616290543796 0.0201625426334063
0.50912058643492 0.0209219491636158
0.513627336293348 0.0216622165840982
0.518087289923922 0.0224768114642988
0.522577101914691 0.0232203702529142
0.527018419230423 0.0240399643881056
0.531465513402778 0.0248339203618752
0.535890625224321 0.0256534086830529
0.54029294164053 0.0264992042512978
0.544671622659583 0.0273721023936021
0.549060231589299 0.0282119794879661
0.553426191682925 0.0290768566966233
0.557768727584615 0.0299674302876265
0.562125546705771 0.0308180229210848
0.566460197601517 0.0316919699119373
0.570771978362829 0.0325898671816459
0.575060167662066 0.0335123232570321
0.579324024369499 0.0344599593841674
0.583608653378087 0.0353575977221695
0.587870578679121 0.0362777398702931
0.592109144196242 0.037220903745948
0.596323677613465 0.0381876167524759
0.600513490111816 0.039178415821095
0.604731787499743 0.0401082738099319
0.608871798800979 0.0411467735417652
0.613042367749071 0.0421213003920773
0.617188973727043 0.0431178701906308
0.621371823419522 0.04404334858535
0.625470469401359 0.0450832528223532
0.629607735286106 0.0460488859301428
0.633656017664748 0.0471338080229355
0.637745431155695 0.0481411475288129
0.641810989194722 0.0491689048967075
0.645924080585379 0.0501116461979721
0.649942241474909 0.0511792095256811
0.653934897531408 0.0522682644472341
0.657979363915804 0.0532671022794184
0.662001245891833 0.0542839344402388
0.666000074662522 0.0553190430318836
0.669975373799542 0.0563727129583918
0.673926659200553 0.057445231887339
0.677853439050161 0.05853689020811
0.681755213784681 0.0596479809866469
0.685723915982461 0.0606521698870402
0.689576430175802 0.0618007752710184
0.693499299032538 0.0628387850911653
0.697399683656215 0.0638930420721948
0.701277179690468 0.06496376041271
0.705131377388254 0.0660511557771467
0.708961861605385 0.0671554452560729
0.712768211796908 0.0682768473243027
0.716660340876016 0.0692722845766028
0.720419566165609 0.0704263662379234
0.724268423597055 0.0714507389781345
0.727978949125016 0.0726382813694058
0.731783101518646 0.0736922765586761
0.735565535662058 0.0747603325005561
0.739325919330541 0.0758426008368234
0.743063916796979 0.0769392337925724
0.746779188843215 0.0780503841441786
0.750471392773362 0.0791762051860588
0.754140182429111 0.0803168506962063
0.757922168182671 0.0813064628088838
0.761545709365252 0.0824750489575275
0.765286819456553 0.0834888389741876
0.768863843846707 0.0846859001824921
0.772562943589495 0.085724327113024
0.776241861841281 0.0867742801867284
0.779748094752229 0.0880139242663986
0.783383298502689 0.0890891877875714
0.786997510143917 0.0901762888509636
0.790590466432335 0.0912753259398443
0.794161902126115 0.0923863975701538
0.797877031837912 0.0933215547296455
0.801407373170238 0.0944549455703531
0.804915421449509 0.095600650056732
0.808400903880608 0.0967587666138455
0.81203992547412 0.0977334161398666
0.815482338133098 0.0989145434993388
0.819083259357975 0.0999085062000279
0.822481628653956 0.101112974148682
0.826043597508406 0.102126524447385
0.829587111490202 0.103149068659241
0.83311198325152 0.104180663170408
0.836422386953968 0.10543060218827
0.839906633098571 0.106482305214286
0.843371640003713 0.107543238091309
0.846817216221158 0.108613456609308
0.850243169352754 0.10969301638455
0.853649306066902 0.110781972846977
0.857035432115595 0.111880381227363
0.860617028216225 0.112765950292551
0.863965527144502 0.113881510621024
0.867293457184528 0.115006676342318
0.870600620717396 0.116141501809751
0.874114209977165 0.117056353558419
0.87738234082454 0.118208702688904
0.880862357016946 0.119137642983054
0.880862357016946 0.119137642983054
1.46180280410041 0.269098597949794
1.98191074754151 0.33936308415283
2.48946163990887 0.377634590022783
2.99305421826863 0.401389156346274
3.4950324900007 0.417494584999883
3.99786632700481 0.428876238999313
4.49920455626576 0.43759943046678
4.99755774805295 0.444715805771894
5.49794430095171 0.450205569904829
5.99933186323033 0.454606194251789
6.49844891995788 0.45846259000351
6.99696328259845 0.461772055184735
7.4965445596955 0.464532531450321
7.99886270436085 0.466742486375943
8.4967400438641 0.468953747258494
8.99957903151555 0.470612998146144
9.49908782200091 0.472272898777727
9.99526515896085 0.473933412686271
10.4991851072989 0.475040744635054
11.0008852361729 0.476148322087004
11.5003650476292 0.477256134198674
11.9976240872999 0.478364170117394
12.5059615533475 0.478918268610521
12.9993345032019 0.480026619871926
13.504897382035 0.480580869921729
13.9943831743881 0.481689512059702
14.497170760057 0.482243901426534
14.9988482992015 0.482798334510292
15.4994157015239 0.483352809949203
15.9988728821865 0.483907326381081
16.4972197618133 0.484461882443335
16.9944562664916 0.485016476772982
17.4905823277734 0.485571108006665
18.0050112197667 0.485571108006665
18.4994721078962 0.486125774780662
18.9928223979566 0.486680475730902
19.5061419222257 0.486680475730902
19.9978268297739 0.487235209492976
20.510591620281 0.487235209492976
21.0006110372117 0.487789974702153
21.4895196602775 0.488344769993392
22.0011748902841 0.488344769993392
22.4884178639404 0.488899594001355
22.999518269939 0.488899594001355
23.5106186759377 0.488899594001355
23.9956410680602 0.489454445360422
24.5061866226997 0.489454445360422
24.9895431874696 0.490009322704702
25.4995338647649 0.490009322704702
26.0095245420602 0.490009322704702
26.4906603172614 0.490564224668051
27.0000960925933 0.490564224668051
27.5095318679253 0.490564224668051
27.9884467563757 0.491119149884078
28.4973276064917 0.491119149884078
29.0062084566076 0.491119149884078
29.5150893067235 0.491119149884078
29.9912282778162 0.491674096986166
30.4995541808301 0.491674096986166
31.0078800838439 0.491674096986166
31.5162059868577 0.491674096986166
31.9895689297287 0.492229064607481
32.4973398651212 0.492229064607481
33.0051108005137 0.492229064607481
33.5128817359062 0.492229064607481
33.9834685574738 0.492784051380989
34.4906845060928 0.492784051380989
34.9979004547118 0.492784051380989
35.5051164033308 0.492784051380989
36.0123323519498 0.492784051380989
36.5195483005688 0.492784051380989
36.9862489164192 0.493339055939463
37.4929098604797 0.493339055939463
37.9995708045403 0.493339055939463
38.5062317486008 0.493339055939463
39.0128926926613 0.493339055939463
39.5195536367219 0.493339055939463
39.9823679236751 0.493894076915505
40.4884738467596 0.493894076915505
40.9945797698441 0.493894076915505
41.5006856929286 0.493894076915505
42.0067916160131 0.493894076915505
42.5128975390976 0.493894076915505
43.0190034621821 0.493894076915505
43.4773762870266 0.494449112941552
43.982927174085 0.494449112941552
44.4884780611435 0.494449112941552
44.9940289482019 0.494449112941552
45.4995798352603 0.494449112941552
46.0051307223188 0.494449112941552
46.5106816093772 0.494449112941552
47.0162324964357 0.494449112941552
47.5217833834941 0.494449112941552
47.9746045482601 0.495004162649894
48.4796003856102 0.495004162649894
48.9845962229603 0.495004162649894
49.4895920603104 0.495004162649894
49.9945878976605 0.495004162649894
50.4995837350106 0.495004162649894
51.0045795723607 0.495004162649894
51.5095754097108 0.495004162649894
52.0145712470609 0.495004162649894
52.519567084411 0.495004162649894
53.0245629217611 0.495004162649894
53.4707221846952 0.495559224672687
53.9751629600225 0.495559224672687
54.4796037353498 0.495559224672687
54.9840445106771 0.495559224672687
55.4884852860045 0.495559224672687
55.9929260613318 0.495559224672687
56.4973668366591 0.495559224672687
57.0018076119864 0.495559224672687
57.5062483873137 0.495559224672687
58.010689162641 0.495559224672687
58.5151299379683 0.495559224672687
59.0195707132956 0.495559224672687
59.524011488623 0.495559224672687
60.0284522639503 0.495559224672687
60.5328930392776 0.495559224672687
60.9701699853224 0.496114297641963
61.4740556876805 0.496114297641963
61.9779413900385 0.496114297641963
62.4818270923966 0.496114297641963
62.9857127947546 0.496114297641963
63.4895984971126 0.496114297641963
63.9934841994707 0.496114297641963
64.4973699018287 0.496114297641963
65.0012556041867 0.496114297641963
65.5051413065448 0.496114297641963
66.0090270089028 0.496114297641963
66.5129127112609 0.496114297641963
67.0167984136189 0.496114297641963
67.5206841159769 0.496114297641963
68.024569818335 0.496114297641963
68.528455520693 0.496114297641963
69.032341223051 0.496114297641963
69.5362269254091 0.496114297641963
69.9629561536387 0.496669380189649
70.4662867734491 0.496669380189649
70.9696173932594 0.496669380189649
71.4729480130698 0.496669380189649
71.9762786328801 0.496669380189649
72.4796092526905 0.496669380189649
72.9829398725009 0.496669380189649
73.4862704923112 0.496669380189649
73.9896011121215 0.496669380189649
74.4929317319319 0.496669380189649
74.9962623517422 0.496669380189649
75.4995929715526 0.496669380189649
76.0029235913629 0.496669380189649
76.5062542111733 0.496669380189649
77.0095848309837 0.496669380189649
77.512915450794 0.496669380189649
78.0162460706044 0.496669380189649
78.5195766904147 0.496669380189649
79.0229073102251 0.496669380189649
79.5262379300354 0.496669380189649
80.0295685498457 0.496669380189649
80.5328991696561 0.496669380189649
81.0362297894665 0.496669380189649
81.5395604092768 0.496669380189649
82.0428910290872 0.496669380189649
82.4551867645975 0.497224470947576
82.95796229365 0.497224470947576
83.4607378227024 0.497224470947576
83.9635133517548 0.497224470947576
84.4662888808072 0.497224470947576
84.9690644098597 0.497224470947576
85.4718399389121 0.497224470947576
85.9746154679645 0.497224470947576
86.4773909970169 0.497224470947576
86.9801665260694 0.497224470947576
87.4829420551218 0.497224470947576
87.9857175841742 0.497224470947576
88.4884931132266 0.497224470947576
88.9912686422791 0.497224470947576
89.4940441713315 0.497224470947576
89.9968197003839 0.497224470947576
90.4995952294363 0.497224470947576
91.0023707584888 0.497224470947576
91.5051462875412 0.497224470947576
92.0079218165936 0.497224470947576
92.510697345646 0.497224470947576
93.0134728746985 0.497224470947576
93.5162484037509 0.497224470947576
94.0190239328033 0.497224470947576
94.5217994618557 0.497224470947576
95.0245749909081 0.497224470947576
95.5273505199606 0.497224470947576
96.030126049013 0.497224470947576
96.5329015780654 0.497224470947576
97.0356771071178 0.497224470947576
97.5384526361703 0.497224470947576
98.0412281652227 0.497224470947576
98.5440036942751 0.497224470947576
99.0467792233275 0.497224470947576
99.54955475238 0.497224470947576
100.052330281432 0.497224470947576
100.555105810485 0.497224470947576


==> tex_figure/adv_ratio/random_walk.csv <==
,theta,iron_prob,iron_ratio,gamma
20,500.0,0.03175,0.054120275645753876,1.855507300154859
22,400.0,0.03175,0.05449315712947508,1.857197032051165
34,200.0,0.048,0.08135513541798994,1.7886552312357842
66,100.0,0.07175,0.11952506227534279,1.7058776828227362
88,50.0,0.088,0.14487431544523705,1.600609312248996


==> tex_figure/adv_ratio/theta100.csv <==
,iron_prob,alpha_w,alpha_theory,adv_ratio,adv_ratio_theory
6,0.01,9.388058333333333e-14,9.04465756343801e-14,0.6290156337241763,0.6060072069305199
16,0.02,1.6380241666666667e-13,1.618896063582222e-13,0.7328967188665175,0.7243382834819785
26,0.03175,2.466175833333333e-13,2.4362701482947473e-13,0.7936365038181245,0.7840125982565207
36,0.048,3.5158775e-13,3.514376329215443e-13,0.8149924663885024,0.8146444898505895
46,0.055,4.0311125e-13,3.959889172066639e-13,0.8339513835014222,0.8192167927730309
56,0.065,4.642258333333334e-13,4.579940504381322e-13,0.8325054173204811,0.8213298371452715
66,0.07175,5.059829166666667e-13,4.994986866158089e-13,0.8325596382795655,0.8218902894777756
76,0.08,5.566033333333333e-13,5.478414155478617e-13,0.831993024414549,0.8188959873660114
86,0.088,5.995195000000001e-13,5.944761564495391e-13,0.8230635639758375,0.8161396985853089
96,0.095,6.407917499999999e-13,6.335071451298924e-13,0.8211331090821719,0.8117983599293831


==> tex_figure/adv_ratio/theta200.csv <==
,iron_prob,alpha_w,alpha_theory,adv_ratio,adv_ratio_theory
4,0.01,1.6820975e-13,1.6428985427678273e-13,0.7500992196209587,0.7326191940993654
14,0.02,3.1028641666666665e-13,3.072984010424759e-13,0.8307534582775544,0.8227534164457184
24,0.03175,4.7188675e-13,4.709032968547259e-13,0.8597442466892129,0.8579524646916514
34,0.048,6.945149166666667e-13,6.867457152249316e-13,0.8775776050880296,0.8677605701603885
44,0.055,7.82339e-13,7.759541295072846e-13,0.873268034044928,0.8661410682375158
54,0.065,9.089126666666666e-13,9.001181735924925e-13,0.8696688593868355,0.8612540830929242
64,0.07175,9.944453333333333e-13,9.832202528557705e-13,0.8678527390971551,0.8580566080153337
74,0.08,1.0917070833333333e-12,1.0800447205270639e-12,0.8602892697662199,0.8510990705493016
84,0.088,1.1852105833333332e-12,1.1734362302998463e-12,0.8536521055411505,0.8451715862142367
94,0.095,1.2641180833333333e-12,1.2516201923236213e-12,0.8467675346786121,0.8383958417976194


==> tex_figure/adv_ratio/theta400.csv <==
,iron_prob,alpha_w,alpha_theory,adv_ratio,adv_ratio_theory
2,0.01,3.1716958333333335e-13,3.11976411561588e-13,0.847480516588733,0.8336043061097873
12,0.02,6.03994e-13,5.981159904109833e-13,0.896798812175204,0.8880712552501606
22,0.03175,9.363656666666668e-13,9.254558609052283e-13,0.9134216564341124,0.9027791764663637
32,0.048,1.3599509166666667e-12,1.3573618798317062e-12,0.8997954986546688,0.8980824929414489
42,0.055,1.5566591666666667e-12,1.5358845541085262e-12,0.9045742233844216,0.8925021016102425
52,0.065,1.7938144166666666e-12,1.784366419901213e-12,0.8879719901821257,0.8832950534750141
62,0.07175,1.9622919166666667e-12,1.9506633853356937e-12,0.8830724805623762,0.8778393977980221
72,0.08,2.176908416666667e-12,2.1444513304854678e-12,0.8816964020521127,0.8685505591273663
82,0.088,2.3450541666666666e-12,2.3313563780004606e-12,0.8658448407423818,0.8607873201892116
92,0.095,2.5236905833333334e-12,2.4878462867110793e-12,0.8649070242328177,0.8526226403499393


==> tex_figure/adv_ratio/theta50.csv <==
,iron_prob,alpha_w,alpha_theory,adv_ratio,adv_ratio_theory
8,0.01,5.751633333333334e-14,5.352493631317879e-14,0.5146875466070098,0.4789703473215104
18,0.02,9.283475e-14,8.918520901609536e-14,0.6251498316498315,0.6005737980881842
28,0.03175,1.342205e-13,1.2998887381684914e-13,0.7002275913789168,0.6781512214514938
38,0.048,1.8716850000000002e-13,1.8378359176985059e-13,0.7445047732696898,0.7310405400550937
48,0.055,2.1042033333333332e-13,2.0600631105635356e-13,0.7592975492407156,0.7433696384532379
58,0.065,2.3927858333333334e-13,2.36931988860952e-13,0.7623371830611972,0.7548609760603805
68,0.07175,2.6357441666666665e-13,2.5763790349582814e-13,0.7782374036551083,0.7607090841191477
78,0.08,2.8680441666666664e-13,2.817397630582606e-13,0.777247741644083,0.7635223931118174
88,0.088,3.0995341666666663e-13,3.0499611952438544e-13,0.7779955237617133,0.7655525088463491
98,0.095,3.2959683333333335e-13,3.2445062153302786e-13,0.7771219176736417,0.7649882028482825


==> tex_figure/adv_ratio/theta500.csv <==
,iron_prob,alpha_w,alpha_theory,adv_ratio,adv_ratio_theory
0,0.01,3.91795e-13,3.858196902039905e-13,0.8721090706733444,0.8588084367367622
10,0.02,7.578014166666666e-13,7.435247850952369e-13,0.920220299534507,0.9028837706074521
20,0.03175,1.1563298333333334e-12,1.1527321429304794e-12,0.9153655684687403,0.9125175904733186
30,0.048,1.6857174166666666e-12,1.6926699621350935e-12,0.9007787841544654,0.9044939415064088
40,0.055,1.92419875e-12,1.9158497664091474e-12,0.9019505478408623,0.898037038218385
50,0.065,2.2407800833333335e-12,2.2264905430555732e-12,0.8935865942209592,0.8878881583392944
60,0.07175,2.4553955833333334e-12,2.4343849515756555e-12,0.8895575194521618,0.8819456439583119
70,0.08,2.7034856666666664e-12,2.6766546354646698e-12,0.8809011621592264,0.872158564830456
80,0.088,2.9201971666666667e-12,2.9103164518507674e-12,0.866938952222618,0.8640055966781758
90,0.095,3.1470145833333335e-12,3.105959333904808e-12,0.8668566149043372,0.8555477971021747


==> tex_figure/adv_ratio_q.csv <==
,qstar,adv_ratio
0,0.0,0.2229023425346207
1,0.001001001001001001,0.29347547792321
2,0.002002002002002002,0.35258086770190533
3,0.003003003003003003,0.4019518894542078
4,0.004004004004004004,0.44399859705403505
5,0.005005005005005005,0.4810820399078112
6,0.006006006006006006,0.5125694440486241
7,0.007007007007007007,0.540112983485788
8,0.008008008008008008,0.5654868669914885
9,0.009009009009009009,0.5870251882245713
10,0.01001001001001001,0.6062006740288418
11,0.011011011011011011,0.6246207919711079
12,0.012012012012012012,0.6400597742392798
13,0.013013013013013013,0.6539726798173751
14,0.014014014014014014,0.6679320120656411
15,0.015015015015015015,0.6793639350525976
16,0.016016016016016016,0.6897537225512604
17,0.017017017017017015,0.7006835780965341
18,0.018018018018018018,0.7093430045494334
19,0.01901901901901902,0.7172595401872031
20,0.02002002002002002,0.7245077290588756
21,0.02102102102102102,0.7327019786850402
22,0.022022022022022022,0.7388163837709851
23,0.023023023023023025,0.744432968952654
24,0.024024024024024024,0.7511936643446716
25,0.025025025025025023,0.755954969261609
26,0.026026026026026026,0.7603357423531916
27,0.02702702702702703,0.7660037559616883
28,0.028028028028028028,0.7697237552229326
29,0.029029029029029027,0.7731465506578165
30,0.03003003003003003,0.7779630205920679
31,0.031031031031031032,0.7808649882514045
32,0.03203203203203203,0.7835305876310716
33,0.03303303303303303,0.7876708487165728
34,0.03403403403403403,0.7899188783109552
35,0.035035035035035036,0.7919759971104626
36,0.036036036036036036,0.7955705544331237
37,0.037037037037037035,0.797287954151591
38,0.03803803803803804,0.7988490966364566
39,0.03903903903903904,0.801997065578016
40,0.04004004004004004,0.8032782928237803
41,0.04104104104104104,0.8044301450698923
42,0.04204204204204204,0.8072081345376543
43,0.043043043043043044,0.8081267706925365
44,0.044044044044044044,0.8089372077075819
45,0.04504504504504504,0.8114053514677876
46,0.04604604604604605,0.8120195693929583
47,0.04704704704704705,0.81254249704565
48,0.04804804804804805,0.814748646373874
49,0.04904904904904905,0.8151050445865005
50,0.050050050050050046,0.8153838187297618
51,0.05105105105105105,0.8173665182565649
52,0.05205205205205205,0.8175028640963559
53,0.05305305305305305,0.8175727519455925
54,0.05405405405405406,0.8175795009639791
55,0.055055055055055056,0.8193106190161153
56,0.056056056056056056,0.8192006018620639
57,0.057057057057057055,0.8190360973525761
58,0.058058058058058054,0.8206086871550952
59,0.05905905905905906,0.8203428013060529
60,0.06006006006006006,0.8200296502647576
61,0.06106106106106106,0.8214638650738202
62,0.062062062062062065,0.8210622134056821
63,0.06306306306306306,0.8206193730408108
64,0.06406406406406406,0.8219321177350359
65,0.06506506506506507,0.8214116425584397
66,0.06606606606606606,0.8208551281106646
67,0.06706706706706707,0.8220606861367713
68,0.06806806806806806,0.8214357666193173
69,0.06906906906906907,0.8207792005101135
70,0.07007007007007007,0.821889721265876
71,0.07107107107107107,0.8211726401948133
72,0.07207207207207207,0.8204276825193824
73,0.07307307307307308,0.8214535640875387
74,0.07407407407407407,0.820654876150421
75,0.07507507507507508,0.8198315653970425
76,0.07607607607607608,0.8207817579125832
77,0.07707707707707707,0.8199105829231308
78,0.07807807807807808,0.8190176080348502
79,0.07907907907907907,0.8198998562249399
80,0.08008008008008008,0.818964114560286
81,0.08108108108108109,0.8180090339619189
82,0.08208208208208208,0.8188300726116275
83,0.08308308308308308,0.8178366757310884
84,0.08408408408408408,0.8168260950086625
85,0.08508508508508508,0.8175918076655462
86,0.08608608608608609,0.81654681340548
87,0.08708708708708708,0.8154865304709574
88,0.08808808808808809,0.8144115523861631
89,0.0890890890890891,0.8151108192185977
90,0.09009009009009009,0.8140059436995462
91,0.09109109109109109,0.8128879780674099
92,0.0920920920920921,0.8135430608926926
93,0.09309309309309309,0.812398112935465
94,0.0940940940940941,0.8112414987349991
95,0.09509509509509509,0.8118562568927495
96,0.0960960960960961,0.810675249407072
97,0.0970970970970971,0.8094838430893172
98,0.0980980980980981,0.8100617053444158
99,0.0990990990990991,0.8088482128408123
100,0.10010010010010009,0.8076254532223874
101,0.1011011011011011,0.808169475860237
102,0.1021021021021021,0.8069266923641708
103,0.1031031031031031,0.8056756553138221
104,0.1041041041041041,0.8061885711014339
105,0.10510510510510511,0.8049193591155163
106,0.1061061061061061,0.8036428038599851
107,0.10710710710710711,0.804127063503091
108,0.10810810810810811,0.8028339955921645
109,0.1091091091091091,0.8015344041034052
110,0.11011011011011011,0.8019922115058689
111,0.1111111111111111,0.8006776057708116
112,0.11211211211211211,0.799357216412061
113,0.11311311311311312,0.7997905587905393
114,0.11411411411411411,0.7984565092542336
115,0.11511511511511512,0.7971173456387683
116,0.11611611611611611,0.7975280193461736
117,0.11711711711711711,0.7961764220837002
118,0.11811811811811812,0.7948203179231055
119,0.11911911911911911,0.7952099506765022
120,0.12012012012012012,0.7938425263695915
121,0.12112112112112113,0.7924711469475284
122,0.12212212212212212,0.792841217030261
123,0.12312312312312312,0.7914595305045631
124,0.12412412412412413,0.7900743912992451
125,0.12512512512512514,0.7886859600371962
126,0.12612612612612611,0.7890317214124525
127,0.12712712712712712,0.7876342043003018
128,0.12812812812812813,0.7862338394795548
129,0.12912912912912913,0.7865630100353783
130,0.13013013013013014,0.7851543774349183
131,0.13113113113113112,0.78374330344826
132,0.13213213213213212,0.7840569710583728
133,0.13313313313313313,0.7826383783137357
134,0.13413413413413414,0.7812177163479593
135,0.13513513513513514,0.7815168777055963
136,0.13613613613613612,0.7800893839602816
137,0.13713713713713713,0.7786601624064599
138,0.13813813813813813,0.7789457323070055
139,0.13913913913913914,0.7775103100785274
140,0.14014014014014015,0.7760734737068145
141,0.14114114114114115,0.7763462932233332
142,0.14214214214214213,0.7749038368564599
143,0.14314314314314314,0.773460254923306
144,0.14414414414414414,0.7737210986256896
145,0.14514514514514515,0.7722724317747017
146,0.14614614614614616,0.770822905204783
147,0.14714714714714713,0.7710724875502558
148,0.14814814814814814,0.7696183698180155
149,0.14914914914914915,0.7681636375818929
150,0.15015015015015015,0.7684026185855114
151,0.15115115115115116,0.7669437514282589
152,0.15215215215215216,0.7654844962190134
153,0.15315315315315314,0.7657134864968417
154,0.15415415415415415,0.764250518487833
155,0.15515515515515516,0.7627873717850409
156,0.15615615615615616,0.7630069370493149
157,0.15715715715715717,0.7615404685811533
158,0.15815815815815815,0.7600740151780521
159,0.15915915915915915,0.7586076385179487
160,0.16016016016016016,0.7588152677467448
161,0.16116116116116116,0.7573460498058888
162,0.16216216216216217,0.7558770834797659
163,0.16316316316316315,0.7560764619030852
164,0.16416416416416416,0.7546049825968633
165,0.16516516516516516,0.7531339171072621
166,0.16616616616616617,0.753325487106363
167,0.16716716716716717,0.7518522138911645
168,0.16816816816816815,0.7503795050713856
169,0.16916916916916916,0.7505636787771149
170,0.17017017017017017,0.7490890463434925
171,0.17117117117117117,0.7476151182057837
172,0.17217217217217218,0.7477922800146639
173,0.17317317317317318,0.7463166929503263
174,0.17417417417417416,0.7448419402583288
175,0.17517517517517517,0.7450124491028529
176,0.17617617617617617,0.7435362843006103
177,0.17717717717717718,0.7420610748967452
178,0.1781781781781782,0.7422252662973644
179,0.17917917917917917,0.7407488751361059
180,0.18018018018018017,0.7392735520507365
181,0.18118118118118118,0.7394317399735776
182,0.18218218218218218,0.7379554502968786
183,0.1831831831831832,0.7364803336627782
184,0.1841841841841842,0.7366328122041536
185,0.18518518518518517,0.7351569301181055
186,0.18618618618618618,0.7336823189108982
187,0.1871871871871872,0.733829363827107
188,0.1881881881881882,0.7323541753363708
189,0.1891891891891892,0.7308803489591459
190,0.19019019019019018,0.731022219057842
191,0.19119119119119118,0.7295479915566763
192,0.1921921921921922,0.7280752112848267
193,0.1931931931931932,0.7266039044603787
194,0.1941941941941942,0.7267391333253637
195,0.19519519519519518,0.7252676436258415
196,0.1961961961961962,0.7237977049438924
197,0.1971971971971972,0.7239283078489158
198,0.1981981981981982,0.722458337586466
199,0.1991991991991992,0.7209899907690667
200,0.20020020020020018,0.7211161783940319
201,0.2012012012012012,0.7196479419355548
202,0.2022022022022022,0.7181813965660894
203,0.2032032032032032,0.7183033674003871
204,0.2042042042042042,0.7168370656273361
205,0.20520520520520522,0.7153725181334442
206,0.2062062062062062,0.7154904593340031
207,0.2072072072072072,0.714026280571636
208,0.2082082082082082,0.7125639151277787
209,0.2092092092092092,0.712678003306084
210,0.21021021021021022,0.711216124177438
211,0.2112112112112112,0.7097561135346787
212,0.2122122122122122,0.7098665154795057
213,0.2132132132132132,0.7084071016911176
214,0.21421421421421422,0.7069496079408777
215,0.21521521521521522,0.7070564812827619
216,0.21621621621621623,0.7055996883484221
217,0.2172172172172172,0.7041448636262645
218,0.2182182182182182,0.7042483574490969
219,0.21921921921921922,0.7027943313572683
220,0.22022022022022023,0.7013423184921407
221,0.22122122122122123,0.7014425738967134
222,0.2222222222222222,0.6999914517266687
223,0.22322322322322322,0.6985423848404743
224,0.22422422422422422,0.6986395354643115
225,0.22522522522522523,0.6971914459555321
226,0.22622622622622623,0.6957454510174089
227,0.2272272272272272,0.6943015617393203
228,0.22822822822822822,0.6943946875936944
229,0.22922922922922923,0.692951882932951
230,0.23023023023023023,0.6915112197608528
231,0.23123123123123124,0.6916015286863145
232,0.23223223223223222,0.6901620254675738
233,0.23323323323323322,0.6887246971824544
234,0.23423423423423423,0.6888123011116652
235,0.23523523523523523,0.687376203775431
236,0.23623623623623624,0.6859423125794056
237,0.23723723723723725,0.6860273178213855
238,0.23823823823823823,0.6845947244929297
239,0.23923923923923923,0.6831643664078295
240,0.24024024024024024,0.6832468739913785
241,0.24124124124124124,0.6818178768605798
242,0.24224224224224225,0.6803911420983352
243,0.24324324324324323,0.680471248090775
244,0.24424424424424424,0.6790459337652884
245,0.24524524524524524,0.677622907072406
246,0.24624624624624625,0.6777007028756795
247,0.24724724724724725,0.6762791527095954
248,0.24824824824824826,0.6748599136878235
249,0.24924924924924924,0.6749354863137954
250,0.2502502502502503,0.6735177767137511
251,0.25125125125125125,0.6721024001188273
252,0.25225225225225223,0.6721758324454687
253,0.25325325325325326,0.6707620351559983
254,0.25425425425425424,0.669350591176212
255,0.2552552552552553,0.6694219621861887
256,0.25625625625625625,0.6680121445559334
257,0.25725725725725723,0.6666046990720734
258,0.25825825825825827,0.6666740840751273
259,0.25925925925925924,0.6652683093053905
260,0.2602602602602603,0.6638649241335145
261,0.26126126126126126,0.6639323949739049
262,0.26226226226226224,0.6625307223508997
263,0.26326326326326327,0.6611314554692352
264,0.26426426426426425,0.6597345977376547
265,0.2652652652652653,0.6597995658314153
266,0.26626626626626626,0.6584044715925884
267,0.26726726726726724,0.6570118010014138
268,0.2682682682682683,0.6570750116746918
269,0.26926926926926925,0.655684141004379
270,0.2702702702702703,0.6542957073339317
271,0.27127127127127126,0.654357222155401
272,0.27227227227227224,0.6529706227384056
273,0.2732732732732733,0.6515864725902204
274,0.27427427427427425,0.6516463504178142
275,0.2752752752752753,0.6502640668724852
276,0.27627627627627627,0.6488842438398913
277,0.2772772772772773,0.6489425409656433
278,0.2782782782782783,0.6475646150074816
279,0.27927927927927926,0.6461891598356426
280,0.2802802802802803,0.6462459301214203
281,0.28128128128128127,0.6448724007166431
282,0.2822822822822823,0.6435013514528093
283,0.2832832832832833,0.6435566464575959
284,0.28428428428428426,0.6421875499673718
285,0.2852852852852853,0.6408209421020339
286,0.2862862862862863,0.6408748112013659
287,0.2872872872872873,0.639510181517373
288,0.2882882882882883,0.6381480481169522
289,0.28928928928928926,0.6382005386150652
290,0.2902902902902903,0.6368404072869767
291,0.2912912912912913,0.6354827791186396
292,0.2922922922922923,0.6355339363538363
293,0.2932932932932933,0.6341783327092851
294,0.29429429429429427,0.6328252383584188
295,0.2952952952952953,0.6328751058021287
296,0.2962962962962963,0.6315240570596659
297,0.2972972972972973,0.630175523040512
298,0.2982982982982983,0.6288295036052096
299,0.29929929929929927,0.628877673765993
300,0.3003003003003003,0.6275337246259031
301,0.3013013013013013,0.6261922946103178
302,0.3023023023023023,0.6262392707009377
303,0.3033033033033033,0.6248999291186683
304,0.30430430430430433,0.6235631105781129
305,0.3053053053053053,0.6236089304574951
306,0.3063063063063063,0.6222742173359421
307,0.3073073073073073,0.620942030581089
308,0.3083083083083083,0.6209867306088664
309,0.30930930930930933,0.6196566651625951
310,0.3103103103103103,0.6183291288452779
311,0.3113113113113113,0.6183727439537099
312,0.3123123123123123,0.6170473437916205
313,0.3133133133133133,0.6157244749858806
314,0.31431431431431434,0.6157670387477135
315,0.3153153153153153,0.6144463199511552
316,0.3163163163163163,0.6131281342298353
317,0.3173173173173173,0.6131696789223684
318,0.3183183183183183,0.6118536561189848
319,0.31931931931931934,0.6105401676261565
320,0.3203203203203203,0.6105807242917544
321,0.3213213213213213,0.6092694107253376
322,0.32232232232232233,0.6079606322448177
323,0.3233233233233233,0.6080002307480984
324,0.32432432432432434,0.6066936383446906
325,0.3253253253253253,0.6053895813648947
326,0.3263263263263263,0.6054282504468008
327,0.32732732732732733,0.6041263898772848
328,0.3283283283283283,0.6028270646526399
329,0.32932932932932935,0.6028648319815915
330,0.3303303303303303,0.6015677127209773
331,0.3313313313313313,0.6002731283301049
332,0.33233233233233234,0.5989810767361394
333,0.3333333333333333,0.5990176509340234
334,0.33433433433433435,0.5977278153348898
335,0.3353353353353353,0.596440511557967
336,0.3363363363363363,0.5964762453893444
337,0.33733733733733734,0.5951911654715578
338,0.3383383383383383,0.593908616048094
339,0.33933933933933935,0.5939435339207857
340,0.34034034034034033,0.5926632155552112
341,0.34134134134134136,0.5913854260197069
342,0.34234234234234234,0.5914195514618501
343,0.3433433433433433,0.5901439995477005
344,0.34434434434434436,0.588870974478983
345,0.34534534534534533,0.5889043301773462
346,0.34634634634634637,0.5876335486868967
347,0.34734734734734735,0.5863652917520361
348,0.3483483483483483,0.5863978995883722
349,0.34934934934934936,0.5851318916094347
350,0.35035035035035034,0.5838684056054682
351,0.35135135135135137,0.5839002866910192
352,0.35235235235235235,0.5826390544673091
353,0.3533533533533533,0.5813803413608947
354,0.35435435435435436,0.5814115160691594
355,0.35535535535535534,0.5801550610386705
356,0.3563563563563564,0.5789011220037945
357,0.35735735735735735,0.5789316100016565
358,0.35835835835835833,0.577679932833159
359,0.35935935935935936,0.576430768287002
360,0.36036036036036034,0.5764605885643131
361,0.3613613613613614,0.5752136891920817
362,0.36236236236236236,0.5739692988291477
363,0.36336336336336333,0.5739984697268573
364,0.36436436436436437,0.5727563473837237
365,0.36536536536536535,0.5715167302083295
366,0.3663663663663664,0.5715452694452378
367,0.36736736736736736,0.570307922694064
368,0.3683683683683684,0.5690730770512792
369,0.36936936936936937,0.5678407293009289
370,0.37037037037037035,0.5678684285131534
371,0.3713713713713714,0.5666383521182736
372,0.37237237237237236,0.5654107692843027
373,0.3733733733733734,0.5654378764173853
374,0.3743743743743744,0.5642125663840215
375,0.37537537537537535,0.5629897453855186
376,0.3763763763763764,0.5630162762478924
377,0.37737737737737737,0.5617957291147475
378,0.3783783783783784,0.5605776663050283
379,0.3793793793793794,0.5606036361852698
380,0.38038038038038036,0.5593878479416751
381,0.3813813813813814,0.5581745391333979
382,0.38238238238238237,0.5581999628208283
383,0.3833833833833834,0.5569889289311039
384,0.3843843843843844,0.5557803694202327
385,0.38538538538538536,0.5558052612245584
386,0.3863863863863864,0.5545989766512598
387,0.38738738738738737,0.5533951612399336
388,0.3883883883883884,0.5534195350099795
389,0.3893893893893894,0.5522179942360904
390,0.39039039039039036,0.5510189172544565
391,0.3913913913913914,0.5510427863960397
392,0.3923923923923924,0.5498459834461616
393,0.3933933933933934,0.5486516387732271
394,0.3943943943943944,0.5486750162662163
395,0.39539539539539537,0.5474829447268106
396,0.3963963963963964,0.5462933258103617
397,0.3973973973973974,0.5463162242249648
398,0.3983983983983984,0.5451288772636942
399,0.3993993993993994,0.5439439771393306
400,0.40040040040040037,0.5439664086516516
401,0.4014014014014014,0.5427837790358637
402,0.4024024024024024,0.5416035903451939
403,0.4034034034034034,0.540425838803095
404,0.4044044044044044,0.5404476468664977
405,0.40540540540540543,0.5392721618745354
406,0.4064064064064064,0.5380991079649808
407,0.4074074074074074,0.5381204764714043
408,0.4084084084084084,0.5369496870832083
409,0.4094094094094094,0.5357813225993165
410,0.41041041041041043,0.5358022625054084
411,0.4114114114114114,0.5346361602820018
412,0.4124124124124124,0.5334724766783041
413,0.4134134134134134,0.5334929986067307
414,0.4144144144144144,0.5323315747803332
415,0.41541541541541543,0.5311725631877734
416,0.4164164164164164,0.531192677439451
417,0.4174174174174174,0.5300359229280632
418,0.4184184184184184,0.5288815741683581
419,0.4194194194194194,0.5289012907341579
420,0.42042042042042044,0.5277491961555233
421,0.4214214214214214,0.5265995007549134
422,0.4224224224224224,0.5266188293268678
423,0.42342342342342343,0.5254713850118442
424,0.4244244244244244,0.5243263332142648
425,0.42542542542542544,0.5243452831962975
426,0.4264264264264264,0.5232024792016687
427,0.4274274274274274,0.5220620609813683
428,0.42842842842842843,0.5220806414995728
429,0.4294294294294294,0.5209424676203231
430,0.43043043043043044,0.5198066726939559
431,0.4314314314314314,0.5198248926064432
432,0.43243243243243246,0.5186913383875232
433,0.43343343343343343,0.5175601562257396
434,0.4344344344344344,0.5175780241320774
435,0.43543543543543545,0.5164490788796829
436,0.4364364364364364,0.515322498718243
437,0.43743743743743746,0.5141982795823555
438,0.43843843843843844,0.5142156757608919
439,0.4394394394394394,0.5130936866113219
440,0.44044044044044045,0.5119740514377472
441,0.44144144144144143,0.5119911150126233
442,0.44244244244244246,0.5108737056724393
443,0.44344344344344344,0.509758643196725
444,0.4444444444444444,0.509775381962232
445,0.44544544544544545,0.5086625410247465
446,0.44644644644644643,0.5075520397815976
447,0.44744744744744747,0.5075684613102984
448,0.44844844844844844,0.5064601771740326
449,0.4494494494494494,0.5053542255065862
450,0.45045045045045046,0.5053703371568689
451,0.45145145145145144,0.5042665980345867
452,0.45245245245245247,0.5031651841033172
453,0.45345345345345345,0.5031809930266469
454,0.4544544544544544,0.5020817869540278
455,0.45545545545545546,0.5009848987452953
456,0.45645645645645644,0.5010004118931792
457,0.4574574574574575,0.4999057267371463
458,0.45845845845845845,0.4988133520714062
459,0.45945945945945943,0.49882857620208215
460,0.46046046046046046,0.4977383996688007
461,0.46146146146146144,0.4966505262084893
462,0.4624624624624625,0.496665467893354
463,0.46346346346346345,0.4955797875359147
464,0.46446446446446443,0.49449640279302504
465,0.46546546546546547,0.49451106842280934
466,0.46646646646646645,0.49342987164861174
467,0.4674674674674675,0.4923509629919714
468,0.46846846846846846,0.49236535878267923
469,0.4694694694694695,0.4912886328605256
470,0.47047047047047047,0.49021418752279267
471,0.47147147147147145,0.490228319521409
472,0.4724724724724725,0.4891560515883233
473,0.47347347347347346,0.48808605667271077
474,0.4744744744744745,0.487018330580592
475,0.4754754754754755,0.48703210783047585
476,0.47647647647647645,0.48596655031721575
477,0.4774774774774775,0.484903254024217
478,0.47847847847847846,0.48491678118530657
479,0.4794794794794795,0.48385564793786634
480,0.4804804804804805,0.48279676827876844
481,0.48148148148148145,0.4828100508683504
482,0.4824824824824825,0.4817533286394106
483,0.48348348348348347,0.48069885234025134
484,0.4844844844844845,0.4807118957290529
485,0.4854854854854855,0.4796595711662581
486,0.48648648648648646,0.4786094848500027
487,0.4874874874874875,0.47862229426683656
488,0.48848848848848847,0.47757435391832703
489,0.4894894894894895,0.47652864411032536
490,0.4904904904904905,0.47654122464656135
491,0.49149149149149146,0.4754976549662956
492,0.4924924924924925,0.47445630809953265
493,0.4934934934934935,0.47446866471340565
494,0.4944944944944945,0.473429452066283
495,0.4954954954954955,0.47239245448643197
496,0.4964964964964965,0.4724045920071908
497,0.4974974974974975,0.4713697226739813
498,0.4984984984984985,0.4703370606442672
499,0.4994994994994995,0.47034898377617257
500,0.5005005005005005,0.4693184439582632
501,0.5015015015015015,0.46829010366414464
502,0.5025025025025025,0.46830181699032186
503,0.5035035035035035,0.46727559281428505
504,0.5045045045045045,0.4662515603679625
505,0.5055055055055055,0.46626306835411585
506,0.5065065065065065,0.4652411458761088
507,0.5075075075075075,0.46422140732086514
508,0.5085085085085085,0.46320384848183044
509,0.5095095095095095,0.4632150795288601
510,0.5105105105105106,0.4621996208432405
511,0.5115115115115115,0.4611863340574995
512,0.5125125125125125,0.4611973699204412
513,0.5135135135135135,0.4601861770222798
514,0.5145145145145145,0.4591771481980831
515,0.5155155155155156,0.45918799297281904
516,0.5165165165165165,0.4581810517231173
517,0.5175175175175175,0.45717626671319955
518,0.5185185185185185,0.45718692439290287
519,0.5195195195195195,0.45618422059956615
520,0.5205205205205206,0.4551836652048334
521,0.5215215215215215,0.45519413968302874
522,0.5225225225225225,0.4541956591044658
523,0.5235235235235235,0.4531993190775488
524,0.5245245245245245,0.4532096141510669
525,0.5255255255255256,0.4522153424996599
526,0.5265265265265265,0.45122320354833706
527,0.5275275275275275,0.45123332292016743
528,0.5285285285285285,0.45024324586561437
529,0.5295295295295295,0.44925529365611166
530,0.5305305305305306,0.4492652409381555
531,0.5315315315315315,0.448279344110693
532,0.5325325325325325,0.4472955642708634
533,0.5335335335335335,0.44730534298659375
534,0.5345345345345345,0.44632361198010206
535,0.5355355355355356,0.44534399010249265
536,0.5365365365365365,0.4453536036895221
537,0.5375375375375375,0.44437602406452
538,0.5385385385385385,0.44340054570932524
539,0.5395395395395395,0.4434099975218881
540,0.5405405405405406,0.4424365548084186
541,0.5415415415415415,0.4414652055063302
542,0.5425425425425425,0.44049594545945137
543,0.5435435435435435,0.4405051785180942
544,0.5445445445445445,0.43953794377304795
545,0.5455455455455456,0.4385727904327335
546,0.5465465465465466,0.43858186936941373
547,0.5475475475475475,0.43761873466123863
548,0.5485485485485485,0.43665767351009965
549,0.5495495495495496,0.43666660141529184
550,0.5505505505505506,0.43570755220226387
551,0.5515515515515516,0.43475056870221596
552,0.5525525525525525,0.43475934859290577
553,0.5535535535535535,0.4338043703142106
554,0.5545545545545546,0.43285144990890534
555,0.5555555555555556,0.4328600847306578
556,0.5565565565565566,0.43190916280876773
557,0.5575575575575575,0.4309602909259373
558,0.5585585585585585,0.4309687835548979
559,0.5595595595595596,0.4300219033978621
560,0.5605605605605606,0.4290770654515818
561,0.5615615615615616,0.4290854186964116
562,0.5625625625625625,0.42814256570006676
563,0.5635635635635635,0.4272017470929368
564,0.5645645645645646,0.42720996369668474
565,0.5655655655655656,0.42627112324678673
566,0.5665665665665666,0.42533430937203653
567,0.5675675675675675,0.4253423920139515
568,0.5685685685685685,0.42440754948823173
569,0.5695695695695696,0.4234747257317506
570,0.5705705705705706,0.42348267702903447
571,0.5715715715715716,0.4225518177991839
572,0.5725725725725725,0.421622969541479
573,0.5735735735735735,0.4216307920509841
574,0.5745745745745746,0.4207039014845674
575,0.5755755755755756,0.41977901410265334
576,0.5765765765765766,0.418856125839465
577,0.5775775775775776,0.4188637737848266
578,0.5785785785785785,0.41794283265404886
579,0.5795795795795796,0.4170238828735105
580,0.5805805805805806,0.4170314078811225
581,0.5815815815815816,0.41611439837691516
582,0.5825825825825826,0.41519937246529653
583,0.5835835835835835,0.41520677690034963
584,0.5845845845845846,0.41429368439993286
585,0.5855855855855856,0.41338256774584764
586,0.5865865865865866,0.41338985391998373
587,0.5875875875875876,0.4124806638040002
588,0.5885885885885885,0.41157344180002225
589,0.5895895895895896,0.411580611972763
590,0.5905905905905906,0.41067530962685816
591,0.5915915915915916,0.4097719676710816
592,0.5925925925925926,0.4097790240512134
593,0.5935935935935935,0.4088775948675578
594,0.5945945945945946,0.40797811836510095
595,0.5955955955955956,0.4079850631120169
596,0.5965965965965966,0.40708749249077775
597,0.5975975975975976,0.40619186685523434
598,0.5985985985985985,0.4061987020802346
599,0.5995995995995996,0.4053049754309937
600,0.6006006006006006,0.4044131860858338
601,0.6016016016016016,0.4044199138533863
602,0.6026026026026026,0.4035300165965086
603,0.6036036036036035,0.40264204897642925
604,0.6046046046046046,0.402648671305392
605,0.6056056056056056,0.40176258887334587
606,0.6066066066066066,0.4008784284255748
607,0.6076076076076076,0.40088494729038093
608,0.6086086086086087,0.40000266512901184
609,0.6096096096096096,0.3991222973145649
610,0.6106106106106106,0.3991287146463717
611,0.6116116116116116,0.398250218216131
612,0.6126126126126126,0.3973736285110249
613,0.6136136136136137,0.3964989415916407
614,0.6146146146146146,0.3965052209759594
615,0.6156156156156156,0.39563239487238266
616,0.6166166166166166,0.3947614639595955
617,0.6176176176176176,0.39476764624177924
618,0.6186186186186187,0.39389856924922034
619,0.6196196196196196,0.3930313798689387
620,0.6206206206206206,0.39303746684218027
621,0.6216216216216216,0.3921721244885164
622,0.6226226226226226,0.3913086621853835
623,0.6236236236236237,0.391314655604229
624,0.6246246246246246,0.3904530334367768
625,0.6256256256256256,0.38959328377520813
626,0.6266266266266266,0.3895991853565337
627,0.6276276276276276,0.3887412689430615
628,0.6286286286286287,0.3878852175082439
629,0.6296296296296297,0.387891028932205
630,0.6306306306306306,0.38703680386190936
631,0.6316316316316316,0.38618443626076565
632,0.6326326326326326,0.38619015917171656
633,0.6336336336336337,0.38533961105616427
634,0.6346346346346347,0.3844909129182824
635,0.6356356356356356,0.3844965489256709
636,0.6366366366366366,0.38364966339970763
637,0.6376376376376376,0.38280462037823676
638,0.6386386386386387,0.38281017105747156
639,0.6396396396396397,0.3819669337800963
640,0.6406406406406406,0.38112553155261164
641,0.6416416416416416,0.3811309984459053
642,0.6426426426426426,0.38029139510111437
643,0.6436436436436437,0.3794536193704495
644,0.6446446446446447,0.3794590039876373
645,0.6456456456456456,0.3786230202852382
646,0.6466466466466466,0.3777888567802875
647,0.6476476476476476,0.3769565096653287
648,0.6486486486486487,0.37696178227601784
649,0.6496496496496497,0.3761312167525104
650,0.6506506506506506,0.37530246023351715
651,0.6516516516516516,0.3753076540403776
652,0.6526526526526526,0.3744806722816231
653,0.6536536536536537,0.3736554921615232
654,0.6546546546546547,0.3736606085708413
655,0.6556556556556556,0.3728371963884473
656,0.6566566566566566,0.37201557849868405
657,0.6576576576576576,0.37202061888768023
658,0.6586586586586587,0.3712007621222441
659,0.6596596596596597,0.3703826923234583
660,0.6606606606606606,0.3703876580409881
661,0.6616616616616616,0.3695713425627639
662,0.6626626626626626,0.36875680674545075
663,0.6636636636636637,0.3687616991126873
664,0.6646646646646647,0.3679489108222263
665,0.6656656656656657,0.36713789490736964
666,0.6666666666666666,0.36714271521846575
667,0.6676676676676676,0.3663334400472346
668,0.6686686686686687,0.3655259299869151
669,0.6696696696696697,0.3655306795096484
670,0.6706706706706707,0.3647249034206235
671,0.6716716716716716,0.363920885198605
672,0.6726726726726726,0.3639255651750041
673,0.6736736736736737,0.3631232741632434
674,0.6746746746746747,0.3623227337955376
675,0.6756756756756757,0.36232734544249184
676,0.6766766766766766,0.36152852553568504
677,0.6776776776776777,0.360731449071094
678,0.6786786786786787,0.3607359935809458
679,0.6796796796796797,0.3599406308399442
680,0.6806806806806807,0.359147004360582
681,0.6816816816816816,0.3583551104756919
682,0.6826826826826827,0.3583595634210286
683,0.6836836836836837,0.35756937304282393
684,0.6846846846846847,0.3567809081123078
685,0.6856856856856857,0.3567852966685102
686,0.6866866866866866,0.35599852854168823
687,0.6876876876876877,0.35521347873734516
688,0.6886886886886887,0.35521780401802366
689,0.6896896896896897,0.35443444432756965
690,0.6906906906906907,0.3536527958560864
691,0.6916916916916916,0.3536570589527115
692,0.6926926926926927,0.3528770939188161
693,0.6936936936936937,0.35209883302220746
694,0.6946946946946947,0.352103035004621
695,0.6956956956956957,0.3513264508831082
696,0.6966966966966966,0.3505515638391371
697,0.6976976976976977,0.3505557057560504
698,0.6986986986986987,0.349782488838787
699,0.6996996996996997,0.34901096196136977
700,0.7007007007007007,0.34901504484084817
701,0.7017017017017017,0.3482451814561388
702,0.7027027027027027,0.3474770010957329
703,0.7037037037037037,0.3474810259456668
704,0.7047047047047047,0.34671450245863117
705,0.7057057057057057,0.3459496550026071
706,0.7067067067067067,0.34595362281117253
707,0.7077077077077077,0.34519042562410707
708,0.7087087087087087,0.34442889749710565
709,0.7097097097097097,0.3444328092332102
710,0.7107107107107107,0.34367292478593575
711,0.7117117117117117,0.34291470245020944
712,0.7127127127127127,0.34291855906392826
713,0.7137137137137137,0.34216197383412233
714,0.7147147147147147,0.3414070437898629
715,0.7157157157157157,0.34141084621286266
716,0.7167167167167167,0.34065754671637705
717,0.7177177177177178,0.3399058955020285
718,0.7187187187187187,0.3391558890595349
719,0.7197197197197197,0.33915961743914663
720,0.7207207207207207,0.33841123163170483
721,0.7217217217217217,0.33766448372797025
722,0.7227227227227228,0.3376681600686064
723,0.7237237237237237,0.3369230262839058
724,0.7247247247247247,0.33617952355750347
725,0.7257257257257257,0.3361831487316175
726,0.7267267267267267,0.33544125362460453
727,0.7277277277277278,0.33470098275328214
728,0.7287287287287287,0.33470455761664775
729,0.7297297297297297,0.33396588788164244
730,0.7307307307307307,0.33322883558257854
731,0.7317317317317317,0.33323236097465836
732,0.7327327327327328,0.3324969033456033
733,0.7337337337337337,0.33176305637565323
734,0.7347347347347347,0.33176653311995796
735,0.7357357357357357,0.33103427437065563
736,0.7367367367367368,0.33030361952658455
737,0.7377377377377378,0.3303070484310227
738,0.7387387387387387,0.3295779753753626
739,0.7397397397397397,0.3288504994940679
740,0.7407407407407407,0.32885388135128724
741,0.7417417417417418,0.3281279808434603
742,0.7427427427427428,0.3274036708021833
743,0.7437437437437437,0.3274070063899032
744,0.7447447447447447,0.326684265324607
745,0.7457457457457457,0.3259631080411339
746,0.7467467467467468,0.3259663981224697
747,0.7477477477477478,0.32524680343510287
748,0.7487487487487487,0.32452878586795547
749,0.7497497497497497,0.3245320311917345
750,0.7507507507507507,0.32381556985858106
751,0.7517517517517518,0.3231006790071978
752,0.7527527527527528,0.32238735527262974
753,0.7537537537537538,0.322390539346671
754,0.7547547547547547,0.32167876225157865
755,0.7557557557557557,0.3209685456706089
756,0.7567567567567568,0.32097168671963683
757,0.7577577577577578,0.3202630104626119
758,0.7587587587587588,0.3195558881402158
759,0.7597597597597597,0.3195589868669875
760,0.7607607607607607,0.31885339857120976
761,0.7617617617617618,0.31814935765378605
762,0.7627627627627628,0.31815241474806355
763,0.7637637637637638,0.31744990157826014
764,0.7647647647647647,0.3167489292537729
765,0.7657657657657657,0.31675194539259893
766,0.7667667667667668,0.3160524945551799
767,0.7677677677677678,0.31535457805329054
768,0.7687687687687688,0.31535755390125864
769,0.7697697697697697,0.31466115264444505
770,0.7707707707707707,0.3139662792366377
771,0.7717717717717718,0.31396921544615475
772,0.7727727727727728,0.3132758510600973
773,0.7737737737737738,0.3125840080597954
774,0.7747747747747747,0.3125869052713382
775,0.7757757757757757,0.3118965650882303
776,0.7767767767767768,0.3112077398509058
777,0.7777777777777778,0.31121059869327133
778,0.7787787787787788,0.3105232700874521
779,0.7797797797797797,0.3098374500107267
780,0.7807807807807807,0.3098402711012771
781,0.7817817817817818,0.30915594148932923
782,0.7827827827827828,0.30847311401306937
783,0.7837837837837838,0.3084758979579694
784,0.7847847847847848,0.30779455479880813
785,0.7857857857857857,0.3071147074052126
786,0.7867867867867868,0.30643635255640395
787,0.7877877877877878,0.3064390855946199
788,0.7887887887887888,0.3057622058082998
789,0.7897897897897898,0.3050868122323323
790,0.7907907907907907,0.3050895095296631
791,0.7917917917917918,0.3044155849177163
792,0.7927927927927928,0.30374314020494286
793,0.7937937937937938,0.30374580233137005
794,0.7947947947947948,0.30307482050344897
795,0.7957957957957957,0.3024053122867684
796,0.7967967967967968,0.30240793980205466
797,0.7977977977977978,0.30173988841042715
798,0.7987987987987988,0.30107330436534335
799,0.7997997997997998,0.30107589781924193
800,0.8008008008008007,0.3004107645588477
801,0.8018018018018018,0.2997470924035228
802,0.8028028028028028,0.2997496523359823
803,0.8038038038038038,0.2990874249444811
804,0.8048048048048048,0.2984266524397838
805,0.8058058058058059,0.29842917938114755
806,0.8068068068068068,0.29776984563896447
807,0.8078078078078078,0.29711196058851114
808,0.8088088088088088,0.2971144550597127
809,0.8098098098098098,0.29645800279007567
810,0.8108108108108109,0.29580299304026747
811,0.8118118118118118,0.29580545555302096
812,0.8128128128128128,0.2951518726219939
813,0.8138138138138138,0.29449972606204766
814,0.8148148148148148,0.294502157119034
815,0.8158158158158159,0.2938514314355448
816,0.8168168168168168,0.2932021359975196
817,0.8178178178178178,0.2932045360925682
818,0.8188188188188188,0.29255665560843147
819,0.8198198198198198,0.2919101992672488
820,0.8208208208208209,0.2919125688855154
821,0.8218218218218218,0.2912675215954505
822,0.8228228228228228,0.2906238923689118
823,0.8238238238238238,0.2899816781389346
824,0.8248248248248248,0.2899840059286958
825,0.8258258258258259,0.2893431918774927
826,0.8268268268268268,0.28870378677859954
827,0.8278278278278278,0.28870608521774727
828,0.8288288288288288,0.2880680744454701
829,0.8298298298298298,0.287431466604251
830,0.8308308308308309,0.2874337361498489
831,0.8318318318318318,0.2867985168029883
832,0.8328328328328328,0.2861646943889036
833,0.8338338338338338,0.28616693549007216
834,0.8348348348348348,0.2855344957580177
835,0.8358358358358359,0.2849034469833949
836,0.8368368368368369,0.2849056600814688
837,0.8378378378378378,0.28427598819650307
838,0.8388388388388388,0.28364770131652944
839,0.8398398398398398,0.28364988684521036
840,0.8408408408408409,0.2830229710824995
841,0.8418418418418419,0.28239743439521114
842,0.8428428428428428,0.28239959278071813
843,0.8438438438438438,0.28177542145829754
844,0.8448448448448448,0.28115262330456453
845,0.8458458458458459,0.28115475496578013
846,0.8468468468468469,0.2805333164445372
847,0.8478478478478478,0.2799132452080441
848,0.8488488488488488,0.279915350556658
849,0.8498498498498498,0.27929663324031123
850,0.8508508508508509,0.2786792773475354
851,0.8518518518518519,0.2786813567881842
852,0.8528528528528528,0.27806534912325775
853,0.8538538538538538,0.27745069704344255
854,0.8548548548548548,0.27745275097384675
855,0.8558558558558559,0.2768394414496427
856,0.8568568568568569,0.27622748169476913
857,0.8578578578578578,0.27561686878017067
858,0.8588588588588588,0.2756188876544333
859,0.8598598598598598,0.2750096087791865
860,0.8608608608608609,0.27440167096286044
861,0.8618618618618619,0.2744036652513609
862,0.8628628628628628,0.27379705585309455
863,0.8638638638638638,0.2731917817549582
864,0.8648648648648649,0.27319375183297523
865,0.8658658658658659,0.2725898005516722
866,0.8668668668668669,0.27198717883422807
867,0.8678678678678678,0.2719891250706895
868,0.8688688688688688,0.27138782058892
869,0.8698698698698699,0.27078783995721273
870,0.8708708708708709,0.2707897627148162
871,0.8718718718718719,0.2701910937576927
872,0.8728728728728729,0.269593742959263
873,0.8738738738738738,0.26959564259459556
874,0.8748748748748749,0.2689995979297246
875,0.8758758758758759,0.268404865754561
876,0.8768768768768769,0.2684067426182147
877,0.8778778778778779,0.26781331105564676
878,0.8788788788788788,0.267221186336133
879,0.8798798798798799,0.26722304077281905
880,0.8808808808808809,0.2666322111649946
881,0.8818818818818819,0.2660426827758565
882,0.8828828828828829,0.2660445151245164
883,0.8838838838838838,0.2654562763662102
884,0.8848848848848849,0.26486933322445827
885,0.8858858858858859,0.2648711438183725
886,0.8868868868868869,0.26428548484663544
887,0.8878878878878879,0.26370111591150563
888,0.8888888888888888,0.26370290507840055
889,0.8898898898898899,0.26311981487249825
890,0.8908908908908909,0.2625380091453905
891,0.8918918918918919,0.2619574851018408
892,0.8928928928928929,0.26195924478889193
893,0.8938938938938938,0.261379991313306
894,0.8948948948948949,0.2608020139969642
895,0.8958958958958959,0.2608037530197477
896,0.8968968968968969,0.2602270408812171
897,0.8978978978978979,0.2596515993996128
898,0.8988988988988988,0.25965331806780045
899,0.8998998998998999,0.25907913639382363
900,0.9009009009009009,0.25850621989639844
901,0.9019019019019019,0.25850791851454813
902,0.9029029029029029,0.25793625647451773
903,0.9039039039039038,0.2573658541525535
904,0.9049049049049049,0.25736753302020393
905,0.9059059059059059,0.2567983798253351
906,0.9069069069069069,0.2562304809118808
907,0.9079079079079079,0.25623214032364466
908,0.9089089089089089,0.25566548522689897
909,0.9099099099099099,0.2551000789966955
910,0.9109109109109109,0.25510171924235014
911,0.9119119119119119,0.2545375515383603
912,0.9129129129129129,0.25397462730776305
913,0.9139139139139139,0.2539762486723398
914,0.914914914914915,0.25341455769733007
915,0.9159159159159159,0.2528541048242302
916,0.9169169169169169,0.2528557075881012
917,0.9179179179179179,0.252296482719808
918,0.9189189189189189,0.2517384906035514
919,0.91991991991992,0.2517400750425151
920,0.9209209209209209,0.2511833057001043
921,0.9219219219219219,0.25062776378140883
922,0.9229229229229229,0.25062933016677363
923,0.9239239239239239,0.25007500581075714
924,0.924924924924925,0.24952190357162904
925,0.9259259259259259,0.24952345217029492
926,0.9269269269269269,0.2489715623024452
927,0.9279279279279279,0.24842088926609251
928,0.9289289289289289,0.24787143040636903
929,0.92992992992993,0.24787295450389443
930,0.9309309309309309,0.24732470023463984
931,0.9319319319319319,0.2467776548889821
932,0.9329329329329329,0.24677916182178103
933,0.933933933933934,0.24623331592497294
934,0.934934934934935,0.24568867372001102
935,0.9359359359359359,0.2456901637406288
936,0.9369369369369369,0.24514671586255088
937,0.9379379379379379,0.24460446646579034
938,0.938938938938939,0.24460593982270332
939,0.93993993993994,0.24406487965048249
940,0.9409409409409409,0.24352501277021193
941,0.9419419419419419,0.24352646970790046
942,0.9429429429429429,0.24298778696941398
943,0.943943943943944,0.24245029235461124
944,0.944944944944945,0.2424517331136312
945,0.9459459459459459,0.24191541757741192
946,0.9469469469469469,0.24138028501764944
947,0.9479479479479479,0.24138170983470286
948,0.948948948948949,0.24084775130984334
949,0.94994994994995,0.24031497063519203
950,0.950950950950951,0.24031637974319556
951,0.9519519519519519,0.23978476807925125
952,0.9529529529529529,0.23925432916018277
953,0.953953953953954,0.23925572278833537
954,0.954954954954955,0.2387264478752261
955,0.955955955955956,0.23819834062251438
956,0.9569569569569569,0.2381997189963632
957,0.9579579579579579,0.23767277076427393
958,0.958958958958959,0.23714698512889562
959,0.95995995995996,0.23714834847040078
960,0.960960960960961,0.23662371688968092
961,0.9619619619619619,0.23610024286271458
962,0.9629629629629629,0.23557792385888074
963,0.963963963963964,0.23557926647137448
964,0.964964964964965,0.23505809408389838
965,0.965965965965966,0.23453807170783209
966,0.9669669669669669,0.23453939980578084
967,0.9679679679679679,0.23402051912877045
968,0.968968968968969,0.2335027834720133
969,0.96996996996997,0.23350409726567942
970,0.970970970970971,0.23298749840990304
971,0.9719719719719719,0.2324720396037267
972,0.9729729729729729,0.23247333930005412
973,0.973973973973974,0.23195901241596872
974,0.974974974974975,0.23144582063126865
975,0.975975975975976,0.23144710643394145
976,0.9769769769769769,0.23093504171158633
977,0.9779779779779779,0.23042410715877693
978,0.978978978978979,0.23042537926827586
979,0.97997997997998,0.22991556693716633
980,0.980980980980981,0.22940687986607358
981,0.9819819819819819,0.22940813847973213
982,0.9829829829829829,0.22890056880875193
983,0.983983983983984,0.22839411950850566
984,0.984984984984985,0.22839536482056472
985,0.985985985985986,0.22789002811785788
986,0.986986986986987,0.22738580691678345
987,0.9879879879879879,0.22738703911844488
988,0.988988988988989,0.22688392573130656
989,0.98998998998999,0.2263819229968157
990,0.990990990990991,0.22638314227629502
991,0.991991991991992,0.2258822425910616
992,0.992992992992993,0.2253824487295423
993,0.993993993993994,0.2253836552721202
994,0.994994994994995,0.22488495971405906
995,0.995995995995996,0.22438736517076485
996,0.996996996996997,0.22389086923105425
997,0.997997997997998,0.2238920581920359
998,0.998998998998999,0.2233966534509746
999,1.0,0.22290234253462068


==> tex_figure/attacks.csv <==
,mean,theta,naka,fork_sim,naka_sim
1,3.27204105,100,3.9989578,3.142787,3.822829
2,3.6450964,200,3.9989578,3.526506,3.822829
3,3.8813198,300,3.9989578,3.818107,3.822829
4,3.89781235,400,3.9989578,3.843562,3.822829
5,4.0412648,500,3.9989578,3.963998,3.822829


==> tex_figure/confirmation_rule.csv <==
,theta=1,theta=100,theta=200,theta=300,theta=400,theta=500
0,0.2663905562557425,0.2868671984042134,0.2806595336371913,0.2774369201284656,0.2771384987889443,0.27536674743883177
1,0.08667197789380704,0.0893321658455462,0.08851116750945678,0.08800211264528748,0.08797788363398776,0.08768982560536771
2,0.04399741482678977,0.04231337723022613,0.042676254183204074,0.04281103828161543,0.04283240839293941,0.04291603723734754
3,0.02656770076095089,0.023787208660681767,0.024425614676705273,0.02471903290735847,0.024737190746176543,0.02494268707154062
4,0.017624295060147756,0.014777648566915942,0.015422407596502288,0.015732970140004552,0.015751864530567896,0.01591533205516354
5,0.012413293431929437,0.009860520769673534,0.010413467950813443,0.010683956311316288,0.010712338525614068,0.010862254780080944
6,0.009102916515903395,0.006909746088006407,0.0073955768891781045,0.0076200326207168986,0.007643290024553328,0.0077593591648652425
7,0.006878550149391263,0.005032663567865998,0.005460949540185434,0.005636527546617057,0.005653321704579771,0.005755149273029512
8,0.005331367243286613,0.00377600018592124,0.004134405502136442,0.00430782390685112,0.004319530858757056,0.004394082854036328
9,0.004207101498288656,0.002911244418000268,0.003219290470268394,0.0033658508794000013,0.003373706257080984,0.003448066263323872
10,0.0033622921813130464,0.0022917552860077578,0.0025612960667709015,0.0026887335441731783,0.0026900576327130816,0.002746084270761077
11,0.002720618902362591,0.0018366622505372112,0.002063145162247602,0.0021675875055075975,0.0021910067374520973,0.002241869108610077
12,0.002227596383017517,0.0014885299284946231,0.0016987971866704163,0.0017948874596067444,0.0017989453218406255,0.0018441653179693208
13,0.0018332643679809203,0.0012227481557301988,0.0014053207624714905,0.001495600377387235,0.0015090581842661752,0.0015421622521459234
14,0.001520247768466097,0.0010086367276069732,0.0011825858868050622,0.0012674911686184772,0.0012687031205996595,0.0013056881062625165
15,0.0012777265291825642,0.0008499706693043642,0.0009983318534842727,0.0010784135355544303,0.0010875305349034965,0.0011176768594297311
16,0.001076325500023305,0.0007183847916265602,0.0008562737438322525,0.0009252123508226028,0.0009366942193869657,0.0009656177632545979
17,0.0009074546370931955,0.0006086390596225276,0.000732336030835715,0.0008017823679541944,0.000804223672845182,0.0008319897696280192
18,0.0007765539681907775,0.0005211584761270358,0.0006401840136280583,0.0006993032308714302,0.0007050145189579088,0.000731583763340723
19,0.0006639383927251868,0.000450023001653421,0.0005530621065295119,0.0006144198041274926,0.0006171158386401638,0.000643913518906701
20,0.0005669828972826052,0.0003878375868767045,0.00048446060484264,0.0005393317728236689,0.0005437327660909162,0.0005666438966378969
21,0.0004878424928751386,0.00033545723749977413,0.00042349927039902905,0.0004811444238003888,0.0004835002441552228,0.0005085604220844491
22,0.00041995214595546583,0.0002927169524220727,0.00037735326026286717,0.0004273772532197125,0.000429232971984537,0.00045339212191673306
23,0.000364886864571878,0.00025722671570219374,0.00033354230124097415,0.00038102538199467114,0.0003856011451199462,0.0004091694765180853
24,0.0003138316036794948,0.00022450149742498783,0.0002978015188752482,0.000340418742704643,0.00034551446669072036,0.00036830203182754395
25,0.00027427640155241193,0.00019875132567134224,0.0002651408039321981,0.00030885246837414825,0.0003115730455634177,0.0003334499469758281
26,0.0002388662206063873,0.0001751761684250434,0.00023711019034206658,0.00027842624006731154,0.0002788566757290128,0.0003011480146742378
27,0.00020872606659020027,0.00015584603949308343,0.000215304713020168,0.0002512051411515483,0.0002538856301913361,0.0002743214099067406
28,0.00018367593858404616,0.00013778091899872973,0.00019458925955889174,0.00022967427195035863,0.0002300496321780993,0.000249294912821685
29,0.0001599908175530777,0.00012058080427396451,0.00017375880358021036,0.0002065133369434124,0.00021322892789521098,0.00022784862990504092
30,0.00013992071499485364,0.00010923572860230977,0.00015649342564108727,0.0001896176548647269,0.00019112300232010715,0.00021000256235327998
31,0.0001238656329533844,9.890065966739999e-05,0.00014390815014940676,0.00017448204384010982,0.00017668739790135013,0.00019460164107016882
32,0.00010703554695164493,8.660057762585277e-05,0.00013012784849860364,0.00015895641707055713,0.0001617117708718464,0.00017797064620405593
33,9.649049306641957e-05,7.892552643326132e-05,0.00011743257059897041,0.00014659591807721277,0.00014796119513524032,0.0001644698385857442
34,8.379542819463808e-05,7.007046737001736e-05,0.00010893738463934975,0.0001337353988980535,0.00013748575652862587,0.00015214910155925528
35,7.460538123349811e-05,6.390542624919308e-05,9.771213891872093e-05,0.00012415501213784,0.00012701531813137017,0.0001412684506787196
36,6.713534306160305e-05,5.718038139314389e-05,9.083198831222416e-05,0.00011405960458623714,0.00011665988454936608,0.0001304878057805418
37,5.8650299703031485e-05,5.1585344074244975e-05,8.285181362620028e-05,0.00010627429029309914,0.00010607944154621754,0.00012091223296977625
38,5.144526288529335e-05,4.628030868965896e-05,7.623666882068049e-05,9.727392694843091e-05,9.867413148588531e-05,0.00011180168797697478
39,4.534023168858393e-05,4.152527697359741e-05,7.031653922904372e-05,9.030364555817119e-05,9.338390998431105e-05,0.00010494627788634316
40,4.0620207569260676e-05,3.794525309483814e-05,6.362139267228559e-05,8.3888386574166e-05,8.478855009659255e-05,9.877090847574502e-05
41,3.631518557059826e-05,3.4445229749682434e-05,5.874628595619958e-05,7.788314414252903e-05,8.046836921061885e-05,9.131546249096621e-05
42,3.1775162371079716e-05,3.150021010640141e-05,5.4381190404257946e-05,7.247792593386995e-05,7.383309139153656e-05,8.627016068101194e-05
43,2.8640146351147855e-05,2.9450196432810208e-05,5.0276100543840903e-05,6.802774628011732e-05,7.00929347911797e-05,8.103984780369562e-05
44,2.566013112327004e-05,2.6335175655621624e-05,4.658101965852032e-05,6.270253130118863e-05,6.543273966880993e-05,7.526450232252894e-05
45,2.280511653414549e-05,2.3940159680865072e-05,4.238092771850776e-05,5.810734579354968e-05,5.971750037174057e-05,7.050921786141248e-05
46,2.01401029159259e-05,2.1615144173011636e-05,3.972086948983313e-05,5.4517200859398694e-05,5.6887381874679095e-05,6.69390042912367e-05
47,1.8310093564578115e-05,1.9885132633834668e-05,3.638079637563266e-05,5.185209326900527e-05,5.29622175280479e-05,6.142367436420047e-05
48,1.5970081607117014e-05,1.7890119327095913e-05,3.454575620660336e-05,4.7581920882146014e-05,4.933706574294266e-05,5.89585268990791e-05
49,1.4675074989633197e-05,1.647010985563274e-05,3.141568768940352e-05,4.524682661439042e-05,4.6926964832017514e-05,5.518830136418761e-05
50,1.2760065203933192e-05,1.4830098916759775e-05,2.9795652226827246e-05,4.176668612111871e-05,4.269178750514284e-05,5.178309766490232e-05
51,1.1695059761755383e-05,1.384009231341573e-05,2.796561216725034e-05,4.02866263711066e-05,4.00466767543557e-05,4.889292477476002e-05
52,1.0410053195371829e-05,1.2610084109261009e-05,2.548555787886197e-05,3.6986493144728254e-05,3.8766623158511644e-05,4.6207764148451363e-05
53,9.54004874964911e-06,1.2115080807588987e-05,2.3325510595426933e-05,3.3566355073754325e-05,3.611651219836574e-05,4.36676121965616e-05
54,8.685044380576785e-06,1.0620070835872475e-05,2.1980481152732433e-05,3.2496311876110436e-05,3.375641338102826e-05,4.073243661435827e-05
55,7.84004006260472e-06,9.735064932883102e-06,2.0855456525943354e-05,3.128126282458023e-05,3.114130388639372e-05,3.9352354057819737e-05
56,6.635033905023255e-06,8.995059997050181e-06,1.9715431570797084e-05,2.9076173805136513e-05,3.0236265992457105e-05,3.683220330240155e-05
57,6.255031963213332e-06,8.225054861115923e-06,1.8395402675364565e-05,2.676608054667167e-05,2.8296184761255955e-05,3.510710010672838e-05
58,5.515028181794009e-06,7.640050959139897e-06,1.641535933221578e-05,2.6266060360856767e-05,2.6861124675290155e-05,3.3557007380181485e-05
59,4.9300251924287335e-06,7.130047557417208e-06,1.5535340068594103e-05,2.4070971745129352e-05,2.4796038210119857e-05,3.1506884741845256e-05


==> tex_figure/qstar_theta.csv <==
,marker_Theta,qstar
0,20,0.12800000000000009
1,40,0.09987500000000006
2,80,0.07175000000000004
3,200,0.048000000000000015
4,500,0.03175000000000001
5,1200,0.019875000000000004
6,2400,0.014000000000000004
7,3500,0.014000000000000002
8,4600,0.011000000000000003
9,6000,0.008125000000000004
10,8000,0.008125000000000004
11,10000,0.008125000000000004


==> tex_figure/qstar_theta_approximate.csv <==
,Theta,qstar
0,20,0.16284086537585699
1,40,0.1185506508456353
2,60,0.0981615033230328
3,80,0.08575169975862922
4,100,0.07716576058636192
5,120,0.07076427838135911
6,140,0.06575056950082118
7,160,0.06168405071725866
8,180,0.058298416023553866
9,200,0.05542185462486173
10,220,0.05293783845866575
11,240,0.050764141036644804
12,260,0.04884084246479881
13,280,0.04712309700342708
14,300,0.04557657709650124
15,320,0.04417449619772361
16,340,0.04289560164156725
17,360,0.04172278463557725
18,380,0.04064209483892781
19,400,0.039642027248322546
20,420,0.03871299665253173
21,440,0.03784694397007223
22,460,0.03703703703703698
23,480,0.03627744016507035
24,500,0.035563134526569784
25,520,0.034889776620285876
26,540,0.03425358562390475
27,560,0.03365125291072287
28,580,0.03307986875135323
29,600,0.032536862469525744
30,620,0.032019953225906964
31,640,0.031527109267703524
32,660,0.031056513974226378
33,680,0.030606537397611003
34,700,0.030175712277094646
35,720,0.029762713718401706
36,740,0.029366341893882417
37,760,0.028985507246376777
38,780,0.028619217779309723
39,800,0.028266568093876253
40,820,0.027926729896264296
41,840,0.02759894374737108
42,860,0.027282511867180937
43,880,0.026976791838005092
44,900,0.026681191076761226
45,920,0.02639516196764424
46,940,0.026118197563881115
47,960,0.02584982778153198
48,980,0.0255896160200919
49,1000,0.02533715615443502
50,1500,0.020757963867127353
51,2000,0.01801357242516072
52,2500,0.01613434398710349
53,3000,0.014743814882423628
54,3500,0.013661124907591046
55,4000,0.012787132641704299
56,4500,0.012062336516907178
57,5000,0.011448573388079484
58,5500,0.010920088465618552
59,6000,0.010458786310777044
60,6500,0.010051530077525055
61,7000,0.009688520553020847
62,7500,0.009362279207763226
63,8000,0.009066986067839612
64,8500,0.008798034789212244
65,9000,0.008551725447903604
66,9500,0.008325047341345126
67,10000,0.008115522202329027


==> tex_figure/simulation/parallel-adv-0.csv <==
,adv_pro,blk_prob,iron_prob,theta,protocol,g_rate_l,g_rate_w,c_quality_l,c_quality_w,iron_ratio,fork_l,fork_w,conv_ratio,conv_time,alpha_l,alpha_w,prefix_l,prefix_w,prefix_t,mean_weight,mean_weight2,q_g_l,q_g_w
0,0.0,10.0,0.02025,500.0,0.0,4.983594999999999,9.338864449897567,1.0,1.0,0.03969816382536477,0.0,0.0,0.32749588502357035,1636859348011.0396,2.0011099999999997,8.913686035255184,2.4904377666415876,4.667969231958848,5.1651235350049545,11.10475,20.809383748857023,4.983594999999999,9.338864449897567
2,0.05,10.0,0.0213125,500.0,0.0,4.85651,8.971218367094796,0.9605663956785764,0.9968704840485396,0.04106786517076738,0.22767976492147673,0.22085711185432322,0.32343376114338573,1699028511194.5034,1.9039599999999999,8.545900225076414,2.5502997982704834,4.709440463041567,5.414467036419573,11.6349375,21.492864720212925,4.665000306276963,8.943142796110937
4,0.1,10.0,0.02125,500.0,0.0,4.717275,8.374833997630077,0.9136304156763566,0.9916460187510531,0.039280421236989195,0.5639358351662642,0.5715003301532101,0.31733135060857476,1767268973663.8784,1.79587,7.940520952278359,2.6265847478314344,4.6601122128262595,5.763250618273777,11.60375,20.60093019725761,4.309845919109685,8.304870791450831
6,0.15000000000000002,10.0,0.0238125,500.0,0.0,4.574915000000001,8.042844764432198,0.8574456578361062,0.9840949373371292,0.043382773873810794,1.0546300428340016,1.0407549530854776,0.3094933794582181,1835753457155.4543,1.686145,7.578447401743652,2.712786199571136,4.764265631917723,6.1414844338696675,12.8824375,22.648004163031583,3.92274100171927,7.91492281446616
8,0.2,10.0,0.0239375,500.0,0.0,4.433185,7.593974034000107,0.7993769531053692,0.9727451163274076,0.04243337174219142,1.8428751681202424,1.8253082349601206,0.30062435457330977,1909096198729.4832,1.5749,7.073070390165944,2.814926868716907,4.82033713131201,6.653648217032704,12.9448125,22.174252499353518,3.543785917852426,7.387001155090746
10,0.25,10.0,0.02475,500.0,0.0,4.2659650000000005,7.15907791988914,0.7351674727937931,0.950002324506493,0.04289395335549269,3.209480792278251,3.1673103580873403,0.2910807198583435,1999784197374.0933,1.4556799999999999,6.512564184191306,2.9324244116901377,4.917484996153841,7.4855404276658,13.35025,22.404082724390854,3.1361987080767735,6.801140665217793
12,0.30000000000000004,10.0,0.02575,500.0,0.0,4.092955,6.665066700362836,0.6793503899779554,0.9101046810798987,0.04319059451009226,6.025109533162109,6.032466576515252,0.28818866611446736,2104154810559.9954,1.369675,5.819514053107569,2.9884201287006773,4.867392677430233,8.105196727755247,13.84925,22.552106660536037,2.780550575412222,6.065908403709971
14,0.35000000000000003,10.0,0.02775,500.0,0.0,3.89511,6.1938153530115,0.5596658370975149,0.7899424660715892,0.04531177921166956,12.547507173601147,12.637159232203269,0.2545262710339871,2223690089156.333,1.144555,4.689744565491925,3.4354510383520944,5.4697713294018255,11.012237899419366,14.84725,23.61057782662311,2.1799599987369014,4.892757774349975
16,0.4,10.0,0.02725,500.0,0.0,3.7106149999999998,5.791893613741845,0.17005818507058051,0.4285904478485551,0.043660071000614954,32.0093034446806,32.31857249733802,0.0782109657673404,2312128661984.693,0.33825500000000003,2.3669531263379633,12.194505903321247,19.046354770241607,56.15463904570369,14.59775,22.78637542930686,0.6310204523956721,2.482350277804803
18,0.45,10.0,0.02775,500.0,0.0,3.60715,5.313192005253498,0.13952471043284426,0.3519352253699429,0.04182934049428547,81.55480821668787,80.3172122204554,0.07451076380978183,2532324513535.6025,0.29422,1.8086510970044958,12.97778205707066,19.77287213108076,90.21074049926537,14.84725,21.872840906648452,0.5032865592378342,1.8698994258026684


==> tex_figure/simulation/parallel-adv-1.csv <==
,adv_pro,blk_prob,iron_prob,theta,protocol,g_rate_l,g_rate_w,c_quality_l,c_quality_w,iron_ratio,fork_l,fork_w,conv_ratio,conv_time,alpha_l,alpha_w,prefix_l,prefix_w,prefix_t,mean_weight,mean_weight2,q_g_l,q_g_w
1,0.0,10.0,0.0,500.0,1.0,5.006365,5.006365,1.0,1.0,0.0,0.0,0.0,0.3024672297407146,1632432966685.9324,1.8532400000000002,1.8532400000000002,2.701662600419274,2.701662600419274,5.5644885610366135,1.0,1.0,5.006365,5.006365
3,0.05,10.0,0.0,500.0,1.0,4.88118,4.88118,0.9556397781875419,0.9556397781875419,0.0,0.22571587459317538,0.22571587459317538,0.29637691607059713,1696557392755.5027,1.7472450000000002,1.7472450000000002,2.793177761733981,2.793177761733981,5.9155349868208775,1.0,1.0,4.6646497724934655,4.6646497724934655
5,0.1,10.0,0.0,500.0,1.0,4.74499,4.74499,0.8944056256477539,0.8944056256477539,0.0,0.530226706965389,0.530226706965389,0.2828552670756991,1762246396323.1843,1.6053399999999998,1.6053399999999998,2.9555349941845632,2.9555349941845632,6.4719515118916515,1.0,1.0,4.243945749642336,4.243945749642336
7,0.15000000000000002,10.0,0.0,500.0,1.0,4.603434999999999,4.603434999999999,0.8114010367987611,0.8114010367987611,0.0,0.9626416538804237,0.9626416538804237,0.26104641588501404,1826374129387.3289,1.4295799999999999,1.4295799999999999,3.220337842151968,3.220337842151968,7.3128364989187125,1.0,1.0,3.7352319318357043,3.7352319318357043
9,0.2,10.0,0.0,500.0,1.0,4.452019999999999,4.452019999999999,0.7019513874419713,0.7019513874419713,0.0,1.619581073119197,1.619581073119197,0.22845790098783425,1890646473972.028,1.2085700000000001,1.2085700000000001,3.6842358032434945,3.6842358032434945,8.726751993303868,1.0,1.0,3.1251016159194047,3.1251016159194047
11,0.25,10.0,0.0,500.0,1.0,4.2942350000000005,4.2942350000000005,0.5598684387535257,0.5598684387535257,0.0,2.7692572386349132,2.7692572386349132,0.18485749107182142,1955313687174.0632,0.94563,0.94563,4.546788379368229,4.546788379368229,11.637406508069358,1.0,1.0,2.404206645090746,2.404206645090746
13,0.30000000000000004,10.0,0.0,500.0,1.0,4.127415,4.127415,0.38229757009153936,0.38229757009153936,0.0,5.281976692935597,5.281976692935597,0.12736635219997425,2025012377877.2788,0.629075,0.629075,6.574362070722278,6.574362070722278,17.70850731409357,1.0,1.0,1.577900725259371,1.577900725259371
15,0.35000000000000003,10.0,0.0,500.0,1.0,3.9459449999999996,3.9459449999999996,0.1682220339180643,0.1682220339180643,0.0,15.06581021267408,15.06581021267408,0.05714290337242019,2107737829856.6946,0.27118000000000003,0.27118000000000003,14.540933005971231,14.540933005971231,45.06889976005779,1.0,1.0,0.6637948936288162,0.6637948936288162
17,0.4,10.0,0.0,500.0,1.0,3.7534599999999996,3.7534599999999996,0.004639958468073788,0.004639958468073788,0.0,,574.6843997124371,0.0016273215371837297,2164153419813.5469,0.007515000000000001,0.007515000000000001,,,,1.0,1.0,0.01741589851157624,0.01741589851157624
19,0.45,10.0,0.0,500.0,1.0,3.55599,3.55599,0.0009541995317892182,0.0009541995317892182,0.0,,2023.5968468468468,0.00038516945154359606,2398261386957.844,0.0015849999999999998,0.0015849999999999998,,,,1.0,1.0,0.003393123993047142,0.003393123993047142


==> tex_figure/simulation/parallel-adv-confirm-0.csv <==
,adv_pro,blk_prob,iron_prob,theta,protocol,mean,0.5,0.6,0.7,0.8,0.9,0.95
0,0.0,1e+131,0.02025,500,0,4.1571543949468825,2.6601231452147003,3.6573457223129,4.8976320871883,6.648991278875,9.6397845271364,12.6773111256788
2,0.05,1e+131,0.0213125,500,0,4.367212713102803,2.7583781564999,3.8188463150152985,5.1667606239659,7.053144827215161,10.27316717605882,13.47151424260596
4,0.1,1e+131,0.02125,500,0,4.7932277478527325,2.9604458211273,4.12049422819,5.6436231340103005,7.7875310914612,11.446721488243101,15.1463440000367
6,0.15000000000000002,1e+131,0.0238125,500,0,5.292489649232213,3.0686274657439,4.3417178884061,6.0518808090573994,8.56564092588734,13.025946488951242,17.685550470231796
8,0.2,1e+131,0.0239375,500,0,6.350985809347801,3.3554884677388,4.850512251367739,6.979466274842,10.16592708353234,16.202531027807893,22.63141553499154
10,0.25,1e+131,0.02475,500,0,8.507634960008007,3.8619193174465,5.7677525412579005,8.519362233119997,12.951258903882287,21.883299883354045,32.15708421490188
12,0.30000000000000004,1e+131,0.02575,500,0,13.910251387736626,4.23245903525265,6.74035669497628,11.091629857990577,19.158582843781726,38.10074287737147,60.71568469250115
14,0.35000000000000003,1e+131,0.02775,500,0,50.96367102261438,8.4628337310284,17.7654974324415,34.99520047877475,68.4922538828317,147.9305524965856,249.08276442137264
16,0.4,1e+131,0.02725,500,0,502.578774817642,217.3024611253775,346.7978569698209,532.7035229929585,846.5447339324056,1499.855318640901,2190.9161383641163
18,0.45,1e+131,0.02775,500,0,1256.011329551189,589.972200525037,904.7056081507868,1342.4688259465836,2141.133968656114,3913.677165839286,5129.669290566952


==> tex_figure/simulation/parallel-adv-confirm-1.csv <==
,adv_pro,blk_prob,iron_prob,theta,protocol,mean,0.5,0.6,0.7,0.8,0.9,0.95
1,0.0,1e+131,0.02025,500,1,4.6503695186676985,2.991907455964,4.0730902225019,5.46273100507635,7.4325124915318,10.81620892718085,14.3031414734078
3,0.05,1e+131,0.0213125,500,1,4.912849587070613,3.17012589624305,4.3103788217567,5.83802761745305,7.923507434961,11.5588813461695,15.24547120144395
5,0.1,1e+131,0.02125,500,1,5.490402902255794,3.4492218616803,4.764695152479121,6.510387698099931,8.98533194600232,13.203281532719151,17.495995351145886
7,0.15000000000000002,1e+131,0.0238125,500,1,6.656701902815761,3.9555541626367,5.56507725367374,7.752826822093999,10.916027418199883,16.394653000010187,21.88838527237106
9,0.2,1e+131,0.0239375,500,1,9.318401118141818,5.187125556506301,7.53936170007008,10.756410876886159,15.369202010289904,23.38595830965552,31.7232843080936
11,0.25,1e+131,0.02475,500,1,15.351004429676882,8.2256213809264,12.277969660310701,17.5046491983082,25.1399753087356,38.94955004127405,56.933011857589904
13,0.30000000000000004,1e+131,0.02575,500,1,36.70021750649068,18.25555296485885,27.4519765479504,40.30524398839175,59.4769896741619,97.7856676654153,140.73516042454466
15,0.35000000000000003,1e+131,0.02775,500,1,214.23422596308444,91.3625616383988,141.52637812858165,216.46443519143799,335.51024770989187,588.7587836133002,859.7816149338533


==> tex_figure/simulation/parallel-c-0.csv <==
,adv_pro,blk_prob,iron_prob,theta,protocol,g_rate_l,g_rate_w,c_quality_l,c_quality_w,iron_ratio,fork_l,fork_w,conv_ratio,conv_time,alpha_l,alpha_w,prefix_l,prefix_w,prefix_t,mean_weight,mean_weight2,q_g_l,q_g_w
0,0.25,1000.0,0.002875,500.0,0.0,74.215,378.5046978487446,0.05310713677110882,0.7241242751357545,0.024289691176709236,223.78526504941598,226.90019665649365,0.00277927538943844,26240413962.44277,1.0585,216.87220824562303,47.74006790512582,318.7399313500404,15.622482799332031,2.434625,13.120555897177908,3.941346155467841,274.0844399652
2,0.25,500.0,0.004375,500.0,0.0,26.237,229.39760455527193,0.15155521121493967,0.8448785151419583,0.056124561640875495,132.8259712613092,131.16467969320402,0.005626327625618972,53750580501.663704,1.04825,164.1478892597683,25.536913737117217,214.97591736251573,15.468000161010185,3.183125,29.006156258796874,3.976354076646372,193.8131075137803
4,0.25,250.0,0.0065625,500.0,0.0,12.762875,132.47251992104688,0.27112434107574973,0.8788516144656136,0.08916354505039181,84.20702465383316,83.48659285628986,0.009439947011194692,107830614695.3432,0.8762500000000001,102.0988961181373,14.61548532031217,149.92980481446344,16.653310940917176,4.2746875,45.49260898014552,3.4603260746071594,116.4236880049402
6,0.25,100.0,0.010875,500.0,0.0,8.84165,60.80970960651975,0.26238753988481905,0.8343407137848702,0.08668292574124283,46.300157977883096,45.70620529065594,0.015840464800373884,264813907933.47452,0.59845,46.23797872133508,14.547009656413357,100.89108973074552,20.889573342840233,6.426625,44.25477994488017,2.3199387920226107,50.73601651815437
8,0.25,40.0,0.0168125,500.0,0.0,7.395739999999999,26.0495263960168,0.1647639783947718,0.7017490946687529,0.06427263712480463,21.5719271035285,21.402219878559336,0.02294647431093094,651241773738.1146,0.35244000000000003,17.11721921574109,21.057647681669344,73.88373156446067,35.113834200618335,9.3894375,33.072045925277514,1.2185515455733495,18.280231564954573
10,0.25,20.0,0.02475,500.0,0.0,5.93375,13.800223216793691,0.5279101305707141,0.8551719518206979,0.06021860119726874,6.601754339542761,6.534535501456785,0.09933969016288362,1161986037315.8066,0.8549399999999999,11.080706353813596,6.9595431865327395,16.190330541016568,13.554960976255684,13.35025,31.0490819974371,3.132486737273975,11.80156382386677
12,0.25,10.0,0.03175,500.0,0.0,4.258405,7.1705226129161534,0.7419480118026327,0.9452366613647923,0.05483236412412703,3.089703279155268,3.0461873265693296,0.29742498326878797,2000146366650.0044,1.48719,6.461020586881986,2.861637118836129,4.813928142479762,7.146667235119966,16.84325,28.36134969793939,3.15951512320039,6.777840854873611
14,0.25,5.0,0.039875,500.0,0.0,2.7132675,3.6363065180851883,0.8258341334577542,0.9663318839283328,0.054122408910093164,2.0724078247767994,2.0607576618252246,0.5100581941935121,3435532692912.324,1.4848025,3.4047023286138973,1.8261345904366941,2.4447186986610068,6.978431989646332,20.897625,28.00708204613649,2.240708914701587,3.513878928162136
16,0.25,2.5,0.0325,500.0,0.0,1.5728087499999999,1.8434284884565122,0.8602100030177653,0.9762839624888675,0.038436304519672795,1.7384763882694023,1.7670284561780867,0.6518064792350813,6123846513103.46,1.06448375,1.7645988819515026,1.4771008798427805,1.7290818874590086,9.763182582558253,17.2175,20.179715955316723,1.3529458195838675,1.7997096692751873
18,0.25,1.0,0.05175,500.0,0.0,0.6968195,0.7472546391656492,0.8857154529556303,0.9780084968907377,0.05564202697000102,1.428256785088272,1.4290918321273165,0.7634588748439787,14002884317950.215,0.545269,0.7204527601987082,1.2775871325661632,1.3692712356406909,18.85675356319557,26.82325,28.765371458030508,0.6171837990708158,0.7308213864450269
20,0.25,0.4,0.0185,500.0,0.0,0.28609579999999996,0.2975778331622929,0.8762598679796719,0.9709923288748691,0.01932320632558762,1.467107665845929,1.4624529566751674,0.034669374440289426,33561597846481.55,0.2302022,0.28624291648340905,1.2427572775754734,1.2894560068194423,46.7275768954962,10.2315,10.642279956468222,0.2506942679375386,0.28894579324379205
22,0.25,0.2,0.037,500.0,0.0,0.1472915,0.14985571083594515,0.8925653288746341,0.9813722897087291,0.03767898177445825,1.3736922881575824,1.3720531675771606,0.07642909566762802,66256794186870.625,0.1229113,0.14592641935981093,1.1982167894638625,1.2179141167386451,83.46715886211992,19.463,19.801811905454667,0.13146728613793818,0.14706424206900068
24,0.25,0.1,0.074,500.0,0.0,0.07492757142857143,0.07531856208707181,0.9010585258586324,0.9759648836999226,0.0743971544022268,1.2927767096951388,1.2875860257303045,0.042634593457268846,130648903836980.55,0.06378349999999999,0.07275604749097868,1.174518039011414,1.179745266926233,162.60939966669804,37.926,38.124180046711174,0.06751412705759596,0.07350827168775444


==> tex_figure/simulation/parallel-c-1.csv <==
,adv_pro,blk_prob,iron_prob,theta,protocol,g_rate_l,g_rate_w,c_quality_l,c_quality_w,iron_ratio,fork_l,fork_w,conv_ratio,conv_time,alpha_l,alpha_w,prefix_l,prefix_w,prefix_t,mean_weight,mean_weight2,q_g_l,q_g_w
1,0.25,1000.0,0.0,500.0,1.0,14.2135,14.2135,0.0,0.0,0.0,,2496.805,0.0,0.0,0.0,0.0,,,,1.0,1.0,0.0,0.0
3,0.25,500.0,0.0,500.0,1.0,11.619000000000002,11.619000000000002,0.0,0.0,0.0,,2497.44,0.0,0.0,0.0,0.0,,,,1.0,1.0,0.0,0.0
5,0.25,250.0,0.0,500.0,1.0,10.164,10.164,0.0,0.0,0.0,,2496.06,0.0,0.0,0.0,0.0,,,,1.0,1.0,0.0,0.0
7,0.25,100.0,0.0,500.0,1.0,8.9743,8.9743,0.00017838262008938185,0.00017838262008938185,0.0,,2307.324074074074,0.0,0.0,0.0,0.0,,,,1.0,1.0,0.0016008591474681393,0.0016008591474681393
9,0.25,40.0,0.0,500.0,1.0,7.5407399999999996,7.5407399999999996,0.0011058286456467705,0.0011058286456467705,0.0,1345.355795148248,1345.355795148248,5.91805771705832e-05,661990693425.5756,0.00056,0.00056,,,,1.0,1.0,0.008338766301374426,0.008338766301374426
11,0.25,20.0,0.0,500.0,1.0,6.01272,6.01272,0.24064767348938737,0.24064767348938737,0.0,9.679617488458703,9.679617488458703,0.028089965460939302,1123811177581.5132,0.2501,0.2501,24.114985877371783,24.114985877371783,47.70709432793408,1.0,1.0,1.4469470793431092,1.4469470793431092
13,0.25,10.0,0.0,500.0,1.0,4.288959999999999,4.288959999999999,0.5606275733562233,0.5606275733562233,0.0,2.7697792548461675,2.7697792548461675,0.18374121874285038,1954109457682.5098,0.9404700000000001,0.9404700000000001,4.559891010745417,4.559891010745417,11.241233624053445,1.0,1.0,2.404509237021907,2.404509237021907
15,0.25,5.0,0.0,500.0,1.0,2.72525,2.72525,0.7001113579964146,0.7001113579964146,0.0,1.6843065446830363,1.6843065446830363,0.3832075204560083,3368935293083.7593,1.1376625,1.1376625,2.3951576659746228,2.3951576659746228,9.095585067652419,1.0,1.0,1.907978478379729,1.907978478379729
17,0.25,2.5,0.0,500.0,1.0,1.5773425,1.5773425,0.7654485909501312,0.7654485909501312,0.0,1.301712187236803,1.301712187236803,0.5355312781142317,6009509945307.482,0.89126625,0.89126625,1.7695759208942303,1.7695759208942303,11.549964023186403,1.0,1.0,1.2073745940707574,1.2073745940707574
19,0.25,1.0,0.0,500.0,1.0,0.696815,0.696815,0.800848536631284,0.800848536631284,0.0,1.1124187034072566,1.1124187034072566,0.644653767071227,13743209784984.775,0.469127,0.469127,1.4851439962728592,1.4851439962728592,21.97978126083872,1.0,1.0,0.558043273052728,0.558043273052728
21,0.25,0.4,0.0,500.0,1.0,0.2908334000000001,0.2908334000000001,0.8150906009031449,0.8150906009031449,0.0,1.041843025395657,1.041843025395657,-0.0464164445171778,32931728443905.387,0.20999479999999998,0.20999479999999998,1.3849034987660915,1.3849034987660915,48.84075710054105,1.0,1.0,0.23705557076870473,0.23705557076870473
23,0.25,0.2,0.0,500.0,1.0,0.1472976,0.1472976,0.8191958660867336,0.8191958660867336,0.0,1.0221629205416736,1.0221629205416736,-0.030743797677570545,65078242208463.58,0.1086717,0.1086717,1.3553741250614293,1.3553741250614293,94.3626784352233,1.0,1.0,0.12066558500449724,0.12066558500449724
25,0.25,0.1,0.0,500.0,1.0,0.07497764285714285,0.07497764285714285,0.8170564696338507,0.8170564696338507,0.0,1.0308870390468055,1.0308870390468055,-0.08144389574593933,127522256378175.34,0.05561928571428571,0.05561928571428571,1.3483044825555206,1.3483044825555206,190.72119924007868,1.0,1.0,0.061260968174324845,0.061260968174324845


==> tex_figure/simulation/parallel-c-confirm-0.csv <==
,adv_pro,blk_prob,iron_prob,theta,protocol,mean,0.5,0.6,0.7,0.8,0.9,0.95
0,0.25,100.0,0.002875,500,0,72.69345808512287,56.547703076459705,72.62053940137307,91.56659529964453,118.12524521059973,159.67227003632686,194.55890917338476
2,0.25,50.0,0.004375,500,0,64.18858532669402,45.027518181223,55.927096433340836,72.02305023302709,96.13874120076781,138.57559162457477,202.029417945187
4,0.25,25.0,0.0065625,500,0,49.55090548995891,28.6460065032816,42.93056383094995,65.01445722813702,92.65676560278249,133.7209054561679,192.0885637825872
6,0.25,10.0,0.010875,500,0,42.32239524846519,23.0527300614464,30.9177870388516,42.049458894323884,57.83516740854738,89.9307739223178,146.54399063249383
8,0.25,4.0,0.0168125,500,0,58.12346608252172,35.804094627147,47.86783990937176,64.00388933016646,88.65811945342992,134.14226175960542,187.78963204985416
10,0.25,2.0,0.02475,500,0,19.885575172855933,9.97434723202095,14.2385618941238,20.3472180446089,29.933476299175965,49.0809152936375,72.6082957159778
12,0.25,1.0,0.03175,500,0,7.737029026244178,3.5093027942758,5.21353186205376,7.76587202348546,11.8510020339991,20.14583765964475,29.3085446365898
14,0.25,0.5,0.039875,500,0,6.310783361477486,1.0,2.8071415941109796,5.054259589297754,8.834479115178185,17.215164514930546,27.740132876372808
16,0.25,0.25,0.0325,500,0,7.166617721986645,1.0,1.0,2.8819355198754,8.150451175628021,20.717275579621017,36.91312051419184
18,0.25,0.1,0.05175,500,0,10.577314976648621,1.0,1.0,1.0,4.857731441014828,31.248281177938363,62.9171519387004
20,0.25,0.04,0.0185,500,0,112.70546955204895,1.0,1.0,1.0,1.0,76.0867159965069,172.56304365524986
22,0.25,0.02,0.037,500,0,86.39448937981003,1.0,1.0,1.0,1.0,115.67890914274084,284.2701681891329
24,0.25,0.01,0.074,500,0,70.56644498112132,1.0,1.0,1.0,1.0,184.10446194654432,492.16490652402643


==> tex_figure/simulation/parallel-c-confirm-1.csv <==
,adv_pro,blk_prob,iron_prob,theta,protocol,mean,0.5,0.6,0.7,0.8,0.9,0.95
1,0.25,100.0,0.002875,500,1,,,,,,,
3,0.25,50.0,0.004375,500,1,,,,,,,
5,0.25,25.0,0.0065625,500,1,,,,,,,
7,0.25,10.0,0.010875,500,1,,,,,,,
9,0.25,4.0,0.0168125,500,1,18.384023585759486,,23.004863380304293,29.248513927296976,31.273613760673165,34.171140155854985,
11,0.25,2.0,0.02475,500,1,77.14538822736746,43.559324208978005,60.1929451074428,83.26334957667855,120.6442457207512,195.965870564145,274.26132492909903
13,0.25,1.0,0.03175,500,1,14.326226998896463,7.539394210636551,11.2625302251477,16.31942518963662,23.63874354232308,37.00739265080435,51.27822314090359
15,0.25,0.5,0.039875,500,1,11.032700118431192,3.3843339116116002,6.00080073346,10.2449060677714,17.506622408908,31.856076112305033,47.23782989320842
17,0.25,0.25,0.0325,500,1,11.97781746845603,1.0,3.1477077487200003,8.20710875766154,17.321137536913565,35.98577030903145,58.41663810252676
19,0.25,0.1,0.05175,500,1,19.422346897009753,1.0,1.0,6.454344418610479,25.00063188191702,63.33772898136584,110.82286709312883
21,0.25,0.04,0.0185,500,1,38.721866551700096,1.0,1.0,1.0,40.95544783784534,131.9693523119348,234.11321904095036
23,0.25,0.02,0.037,500,1,71.5943719075932,1.0,1.0,1.0,67.21823633064388,249.4972552353368,445.81073005808923
25,0.25,0.01,0.074,500,1,145.09427397794695,1.0,1.0,1.0,138.50733207622417,512.4893215052937,910.1825345723848


==> tex_figure/simulation/prev/single-adv-0.csv <==
,adv_pro,blk_prob,iron_prob,theta,protocol,g_rate_l,g_rate_w,c_quality_l,c_quality_w,iron_ratio,fork_l,fork_w,conv_ratio,conv_time,alpha_l,alpha_w,prefix_l,prefix_w,prefix_t,mean_weight
0,0.0,1.0,0.02025,500.0,0.0,0.4976036666666667,0.9365894174414853,1.0,1.0,0.03988359816975084,0.0,0.0,0.3263035692474076,16353067651485.832,1.9955266666666668e-14,8.943514862258643e-14,2.493499563511288,4.693425939277701,5.011091121256466,11.10475
2,0.05,1.0,0.0213125,500.0,0.0,0.48482966666666666,0.8898960852461248,0.9605124242189576,0.9969327832745439,0.04079331028506194,0.2274546583964969,0.22506743332327428,0.32336598468744326,16995910192247.08,1.90273e-14,8.472241471000596e-14,2.5480359694257615,4.677011589285981,5.255287749421321,11.6349375
4,0.1,1.0,0.02125,500.0,0.0,0.471159,0.8477050378828682,0.9133812499991678,0.9917083018537722,0.039834796418898095,0.5575823883488233,0.5555203697515517,0.3150443003626499,17671633007260.06,1.7828933333333334e-14,8.038453660813673e-14,2.642457719228163,4.7537887885207715,5.6059716393919,11.60375
6,0.15000000000000002,1.0,0.0238125,500.0,0.0,0.45759066666666665,0.7977717984918097,0.8600642109541914,0.9847753643392145,0.043006457302751926,1.056835242240834,1.0638780817047722,0.3098287661143794,18363656392600.137,1.68732e-14,7.519403322029182e-14,2.711910611993215,4.7266582923263,5.924245145010869,12.8824375
8,0.2,1.0,0.0239375,500.0,0.0,0.44192733333333334,0.7529744443961627,0.7989624814243961,0.972469505154221,0.04219692356595515,1.8595789677254337,1.8513098487061792,0.2998846720718556,19171311900987.477,1.5642933333333332e-14,7.015071095081524e-14,2.8248013186263985,4.811014804870117,6.3871935007672205,12.9448125
10,0.25,1.0,0.02475,500.0,0.0,0.4262416666666667,0.7093214484123267,0.7424000111221956,0.9524569881525171,0.04251787756724,3.2903477765863087,3.322458975198186,0.29570891655435105,20084617498599.137,1.4723133333333333e-14,6.478425997016285e-14,2.894908801405292,4.815565046069198,6.782851973907339,13.35025
12,0.30000000000000004,1.0,0.02575,500.0,0.0,0.408826,0.6665688515021873,0.6788729122743544,0.910275823885012,0.04324708643288085,6.093819892454844,6.126279201692747,0.28977221840962636,21175067006918.633,1.3685033333333334e-14,5.817267601735353e-14,2.9892578810508144,4.873681429024027,7.300718077532817,13.84925
14,0.35000000000000003,1.0,0.02775,500.0,0.0,0.3909776666666666,0.6215472674513239,0.5614964022202732,0.7971522038554985,0.045297164126618876,12.253015865565152,12.227677547526838,0.2570920894454918,22287178152102.06,1.1532199999999999e-14,4.7486396470726896e-14,3.402419479798074,5.407968428624238,8.677928408440502,14.84725
16,0.4,1.0,0.02725,500.0,0.0,0.37210666666666664,0.5735751285871681,0.17014063059607623,0.42820897135931646,0.043088892981631675,32.99144686016996,32.96035183855104,0.07902902445234372,23112981328571.273,3.4169999999999997e-15,2.35676319980819e-14,11.246951224810932,17.36645785380769,30.111205100970793,14.59775
18,0.45,1.0,0.02775,500.0,0.0,0.3732463333333333,0.5222709929448215,0.13483931431405835,0.3140301884029942,0.039747317376353564,106.62132615067733,106.84445083613865,0.07529863887301926,25606001816899.84,2.9421666666666667e-15,1.5937218452350885e-14,13.526053142411879,18.932976817198288,35.78317327302737,14.84725


==> tex_figure/simulation/prev/single-adv-1.csv <==
,adv_pro,blk_prob,iron_prob,theta,protocol,g_rate_l,g_rate_w,c_quality_l,c_quality_w,iron_ratio,fork_l,fork_w,conv_ratio,conv_time,alpha_l,alpha_w,prefix_l,prefix_w,prefix_t,mean_weight
1,0.0,1.0,0.0,500.0,1.0,0.4996046666666667,0.4996046666666667,1.0,1.0,0.0,0.0,0.0,0.30185757218364223,16361780808567.828,1.8449633333333336e-14,1.8449633333333336e-14,2.707812665471524,2.707812665471524,5.4199846991542815,1.0
3,0.05,1.0,0.0,500.0,1.0,0.4872706666666667,0.4872706666666667,0.9556759880283906,0.9556759880283906,0.0,0.2269545030800446,0.2269545030800446,0.2954163524990093,16989297879666.295,1.7389333333333332e-14,1.7389333333333332e-14,2.8018425324693306,2.8018425324693306,5.750222927231953,1.0
5,0.1,1.0,0.0,500.0,1.0,0.47404066666666667,0.47404066666666667,0.8944808497521057,0.8944808497521057,0.0,0.5294430444131043,0.5294430444131043,0.28264270805039243,17649170796513.66,1.60156e-14,1.60156e-14,2.9596719330968666,2.9596719330968666,6.243588546466352,1.0
7,0.15000000000000002,1.0,0.0,500.0,1.0,0.4595739999999999,0.4595739999999999,0.8108712315873048,0.8108712315873048,0.0,0.9617587043838736,0.9617587043838736,0.2605131678046664,18274221467876.844,1.42567e-14,1.42567e-14,3.2234214152852627,3.2234214152852627,7.014119164055918,1.0
9,0.2,1.0,0.0,500.0,1.0,0.44430533333333333,0.44430533333333333,0.701119714836908,0.701119714836908,0.0,1.6184250168963392,1.6184250168963392,0.22797502534702507,18953164879447.68,1.2029400000000001e-14,1.2029400000000001e-14,3.6934135970972277,3.6934135970972277,8.31284427370926,1.0
11,0.25,1.0,0.0,500.0,1.0,0.42849666666666664,0.42849666666666664,0.5574196605287401,0.5574196605287401,0.0,2.785334916387213,2.785334916387213,0.18371520860802465,19601292330822.94,9.373766666666667e-15,9.373766666666667e-15,4.571664599770066,4.571664599770066,10.669206949208721,1.0
13,0.30000000000000004,1.0,0.0,500.0,1.0,0.4115016666666666,0.4115016666666666,0.38099974927592944,0.38099974927592944,0.0,5.3086133322285285,5.3086133322285285,0.12693045637674497,20325220705942.547,6.2453e-15,6.2453e-15,6.5884079301201215,6.5884079301201215,16.00991421133381,1.0
15,0.35000000000000003,1.0,0.0,500.0,1.0,0.39307133333333333,0.39307133333333333,0.1631108985879823,0.1631108985879823,0.0,15.659776686822726,15.659776686822726,0.054952631672058286,21039219736292.246,2.611433333333333e-15,2.611433333333333e-15,15.099081486506986,15.099081486506986,38.41192104068907,1.0
17,0.4,1.0,0.0,500.0,1.0,0.374064,0.374064,0.001392298525495891,0.001392298525495891,0.0,,1896.45786963434,0.0005519038102444034,22860033902354.336,2.1166666666666667e-17,2.1166666666666667e-17,,24.50980442783174,,1.0
19,0.45,1.0,0.0,500.0,1.0,0.3541676666666667,0.3541676666666667,0.0002722072540777853,0.0002722072540777853,0.0,,6589.024509803921,0.00020077646737442774,22270651056879.137,4.433333333333334e-18,4.433333333333334e-18,,,,1.0


==> tex_figure/simulation/single-adv-0.csv <==
,adv_pro,blk_prob,iron_prob,theta,protocol,g_rate_l,g_rate_w,c_quality_l,c_quality_w,iron_ratio,fork_l,fork_w,conv_ratio,conv_time,alpha_l,alpha_w,prefix_l,prefix_w,prefix_t,mean_weight,q_g_l,q_g_w
0,0.0,1.0,0.02025,500.0,0.0,0.497398,0.9310138454265067,1.0,1.0,0.039650854728551094,0.0,0.0,0.3243993813031071,16329514093647.863,1.9866599999999998e-14,8.879806389157793e-14,2.5036923203615165,4.68652268134016,5.033530245365563,11.10475,0.497398,0.9310138454265067
2,0.05,1.0,0.0213125,500.0,0.0,0.48501800000000006,0.8953304648177096,0.9612447536879157,0.9972447691701628,0.041039172348032296,0.2284725922931329,0.22789440398389343,0.3219455292046197,16970294983171.084,1.8971799999999998e-14,8.534381039863773e-14,2.556431920851966,4.719669051322522,5.270776219874176,11.6349375,0.46622100794420557,0.8928636227181515
4,0.1,1.0,0.02125,500.0,0.0,0.471155,0.8419709145750296,0.9131207816306517,0.9921315375353459,0.03955339808242045,0.5615737134988091,0.569961786851899,0.31480724575908986,17679530644742.85,1.7807099999999997e-14,7.988238285037164e-14,2.6458049052128376,4.727786338457966,5.615046304147178,11.60375,0.4302214218691897,0.8353458980373655
6,0.15000000000000002,1.0,0.0238125,500.0,0.0,0.45706800000000003,0.801307749406896,0.8594159836071006,0.9838993551757087,0.04325611088884949,1.045993085225995,1.0219125700770273,0.3089825306821937,18380966151289.008,1.68105e-14,7.542803137993101e-14,2.718456345207253,4.764689433442711,5.945403116969583,12.8824375,0.3928115447953303,0.7884061779387435
8,0.2,1.0,0.0239375,500.0,0.0,0.44228199999999995,0.7613796646339992,0.7989541774017426,0.9729594818799068,0.0426538017820129,1.8585639694000504,1.8812524212755228,0.3004885463350899,19162451703534.13,1.5682e-14,7.08643018197444e-14,2.819602017725784,4.853762329108018,6.370962136747469,12.9448125,0.35336305148959746,0.7407915640161931
10,0.25,1.0,0.02475,500.0,0.0,0.426769,0.7065950075841275,0.7439693657469817,0.9527248760373681,0.04229427889707927,3.3172037283621836,3.3591255927597117,0.2941385777696012,19972332421511.9,1.47274e-14,6.458523248628302e-14,2.897857481860415,4.798818041664281,6.7827485498229825,13.35025,0.3175030622504737,0.6731906410092111
12,0.30000000000000004,1.0,0.02575,500.0,0.0,0.409795,0.6708304059786632,0.6778619001577963,0.907961092575358,0.0434281435165931,6.054523751719673,6.160206137274266,0.2878103251526867,21088177571989.6,1.3647200000000001e-14,5.826362438399192e-14,3.0041395930721917,4.915328163724585,7.323650977302978,13.84925,0.2777844173751642,0.609087908345158
14,0.35000000000000003,1.0,0.02775,500.0,0.0,0.391161,0.6236769772180034,0.5680299004274847,0.8039111990194687,0.04544098492707119,12.288508298974522,12.261587232742514,0.2585422574564896,22188499750627.574,1.16515e-14,4.792462577244944e-14,3.3625330499972526,5.362581996573239,8.587146996780545,14.84725,0.22219114388111533,0.501380906556163
16,0.4,1.0,0.02725,500.0,0.0,0.372766,0.5788275590416332,0.16633539931982216,0.4283180804904136,0.04342201581858918,32.35903477413065,32.30350557706061,0.07661788061733285,23027106968163.195,3.3282e-15,2.3776903974927643e-14,11.40312187360068,17.676268996663538,30.60996977514649,14.59775,0.062004181462852824,0.24792230902366388
18,0.45,1.0,0.02775,500.0,0.0,0.37289199999999995,0.5265266631867854,0.13190103678161574,0.31577765097873584,0.04008355339522874,100.98986029743128,100.92658230910261,0.07337242213145105,25402470583398.02,2.8855e-15,1.6151859772011653e-14,13.003833253639282,18.314566489519734,34.7800812776312,14.84725,0.04918484140757025,0.16626535287879515


==> tex_figure/simulation/single-adv-1.csv <==
,adv_pro,blk_prob,iron_prob,theta,protocol,g_rate_l,g_rate_w,c_quality_l,c_quality_w,iron_ratio,fork_l,fork_w,conv_ratio,conv_time,alpha_l,alpha_w,prefix_l,prefix_w,prefix_t,mean_weight,q_g_l,q_g_w
1,0.0,1.0,0.0,500.0,1.0,0.49947900000000006,0.49947900000000006,1.0,1.0,0.0,0.0,0.0,0.302033383648045,16394878455725.584,1.84229e-14,1.84229e-14,2.7110466102261674,2.7110466102261674,5.427745468297242,1.0,0.49947900000000006,0.49947900000000006
3,0.05,1.0,0.0,500.0,1.0,0.48718400000000006,0.48718400000000006,0.9557034901900435,0.9557034901900435,0.0,0.22647924397243496,0.22647924397243496,0.296707093741868,17005198713213.271,1.74485e-14,1.74485e-14,2.792057965804939,2.792057965804939,5.7309692370189085,1.0,0.46560344916474616,0.46560344916474616
5,0.1,1.0,0.0,500.0,1.0,0.473563,0.473563,0.8945590033410256,0.8945590033410256,0.0,0.5275657789400651,0.5275657789400651,0.2813056353515508,17604846614084.5,1.59798e-14,1.59798e-14,2.9634517038597368,2.9634517038597368,6.257972918633125,1.0,0.42363004529918613,0.42363004529918613
7,0.15000000000000002,1.0,0.0,500.0,1.0,0.45968400000000004,0.45968400000000004,0.8100242972316165,0.8100242972316165,0.0,0.9669499893511975,0.9669499893511975,0.259703718789452,18253993101015.676,1.4228200000000002e-14,1.4228200000000002e-14,3.2308537310444434,3.2308537310444434,7.028777486029206,1.0,0.3723552090486184,0.3723552090486184
9,0.2,1.0,0.0,500.0,1.0,0.44427099999999997,0.44427099999999997,0.6991281896159616,0.6991281896159616,0.0,1.6244921932357692,1.6244921932357692,0.2291804488334145,19004579705653.38,1.2059700000000001e-14,1.2059700000000001e-14,3.6842504392157465,3.6842504392157465,8.292904704708299,1.0,0.31060237992887285,0.31060237992887285
11,0.25,1.0,0.0,500.0,1.0,0.428859,0.428859,0.5605258402014385,0.5605258402014385,0.0,2.7737684482336444,2.7737684482336444,0.1843873956770306,19632838462916.82,9.392700000000001e-15,9.392700000000001e-15,4.56613729203742,4.56613729203742,10.647548210414984,1.0,0.24038655130294873,0.24038655130294873
13,0.30000000000000004,1.0,0.0,500.0,1.0,0.41161699999999996,0.41161699999999996,0.38298314184935467,0.38298314184935467,0.0,5.266017155564969,5.266017155564969,0.12720718174883433,20222396900285.98,6.2904e-15,6.2904e-15,6.544956671763289,6.544956671763289,15.90043808428127,1.0,0.1576423718986058,0.1576423718986058
15,0.35000000000000003,1.0,0.0,500.0,1.0,0.393285,0.393285,0.16600749464402492,0.16600749464402492,0.0,15.38407494145199,15.38407494145199,0.05665976074626271,21173966889007.26,2.6776999999999997e-15,2.6776999999999997e-15,14.684354868330368,14.684354868330368,37.35413633236191,1.0,0.06528825753107534,0.06528825753107534
17,0.4,1.0,0.0,500.0,1.0,0.374568,0.374568,0.0007031739834791846,0.0007031739834791846,0.0,,3652.146788990826,0.0002890648236949521,22649885426431.348,1.19e-17,1.19e-17,,7.486878253325623,,1.0,0.0002633864726438312,0.0002633864726438312
19,0.45,1.0,0.0,500.0,1.0,0.354657,0.354657,0.00018938751412314348,0.00018938751412314348,0.0,,9538.63829787234,0.00010517919194968873,17123041458959.812,3.1e-18,3.1e-18,,,,1.0,6.71676075963717e-05,6.71676075963717e-05


==> tex_figure/simulation/single-adv-confirm-0.csv <==
,adv_pro,blk_prob,iron_prob,theta,protocol,mean,0.5,0.6,0.7,0.8,0.9,0.95,std
0,0.0,1.0,0.02025,500,0,4.0301022719296,2.5651993561027,3.5369269534770575,4.74133831404813,6.4524362358849805,9.39534214848932,12.32108035821213,4.096861466832942
2,0.05,1.0,0.0213125,500,0,4.221494940790975,2.6320876555498,3.6684602573155596,4.958385992388131,6.7841445547228405,9.959218520733334,13.103995199050434,4.384009960159851
4,0.1,1.0,0.02125,500,0,4.596801435221774,2.7911856314294,3.92701736875852,5.36787059579922,7.444642406722665,11.0181264433884,14.58066115606272,4.932678126045565
6,0.15000000000000002,1.0,0.0238125,500,0,5.114715589677635,2.9537961278067,4.20971416039146,5.870545867841698,8.287450009710923,12.530117211263104,16.845756607813918,5.799784381140917
8,0.2,1.0,0.0239375,500,0,6.0684078293544195,3.2313727815842,4.6822857586984,6.6878104252343,9.6991629364501,15.2340644569532,21.11872105235,7.547961274656113
10,0.25,1.0,0.02475,500,0,7.825327903533846,3.556762872849,5.320928970507179,7.920031668892767,12.122383031142881,20.412250867501168,29.55013048129387,11.268890853607314
12,0.30000000000000004,1.0,0.02575,500,0,13.917828074468318,4.14666995512,6.532865296623399,10.553535756232712,17.902830539169006,33.16772500108355,50.77763820810715,62.34012503290732
14,0.35000000000000003,1.0,0.02775,500,0,40.65628464144197,6.31231906720485,12.32469885555281,25.326319781053204,49.593534524152204,107.7265675910982,189.65028576441478,101.64818513768435
16,0.4,1.0,0.02725,500,0,511.2804137833338,189.98603064168822,311.97676745704655,499.75533836604495,810.0408281400739,1401.4080398664382,2109.4068700764174,822.0002951569044
18,0.45,1.0,0.02775,500,0,1800.5316978938604,678.0072418188245,1036.6702001595343,1621.3107048861095,2757.8236397222586,5441.40285462809,7941.295685065111,2768.518357259806


==> tex_figure/simulation/single-adv-confirm-1.csv <==
,adv_pro,blk_prob,iron_prob,theta,protocol,mean,0.5,0.6,0.7,0.8,0.9,0.95,std
1,0.0,1.0,0.02025,500,1,4.421211226879287,2.82683798810355,3.89125510898396,5.219404159913429,7.091178123172321,10.303043039672419,13.533909314674114,4.510063396376806
3,0.05,1.0,0.0213125,500,1,4.689146364288148,2.9675899299146002,4.097105934941237,5.5421328517594,7.577729640736261,11.070700345916723,14.549465435920117,4.869965830209847
5,0.1,1.0,0.02125,500,1,5.30692969150884,3.2886651188323,4.568444285747479,6.244277531939556,8.616699527560266,12.728944089269204,16.910215723386276,5.732406638877922
7,0.15000000000000002,1.0,0.0238125,500,1,6.3421405106110225,3.7738281922116,5.331045686350559,7.414545435923378,10.411286117104341,15.557452077071407,20.723378776908454,7.143979690554278
9,0.2,1.0,0.0239375,500,1,8.546989395515947,4.7843519790393,6.929521630156562,9.831534658985609,14.051784717165663,21.506158238866654,29.19178786442727,10.255272051207255
11,0.25,1.0,0.02475,500,1,13.804120404546687,7.2875725063868,10.851695899945401,15.726211340783841,22.803665362610403,35.5582027194135,49.13083846968246,17.564922903711057
13,0.30000000000000004,1.0,0.02575,500,1,29.90637979503516,15.3804594599463,22.78892042035524,33.039362644994064,48.64433893528552,78.38976164253131,110.82422816862923,39.713802698657524
15,0.35000000000000003,1.0,0.02775,500,1,155.1691671460663,67.2993889166937,101.55382705891992,152.18834158602823,238.6861431617703,413.857180314417,618.7889657124073,233.60648531481007


==> tex_figure/simulation/single-c-0.csv <==
,adv_pro,blk_prob,iron_prob,theta,protocol,g_rate_l,g_rate_w,c_quality_l,c_quality_w,iron_ratio,fork_l,fork_w,conv_ratio,conv_time,alpha_l,alpha_w,prefix_l,prefix_w,prefix_t,mean_weight,q_g_l,q_g_w
0,0.25,100.0,0.002875,500.0,0.0,9.957350000000002,37.53931303588848,0.03915185235501738,0.6518107102871163,0.018314675416882975,276.80232558139534,277.57099537171683,0.0025128614232175555,268414606250.9511,0.09435,19.325460799917852,116.27352306023658,411.23900920699504,11.021113140944903,2.434625,0.38984869704723235,24.46852629361288
2,0.25,50.0,0.004375,500.0,0.0,3.672125,21.889605340663657,0.09831982122095911,0.7756309860324346,0.038476407379197206,161.35263668715626,162.6716734223863,0.004874994388975635,538592930705.9404,0.09072499999999999,14.23525623404673,41.12316936896461,241.63499333918915,11.090790246707709,3.183125,0.3610426735010145,16.9782561742398
4,0.25,25.0,0.0065625,500.0,0.0,1.3394249999999999,12.996452957087508,0.2589315107634315,0.8720901200942579,0.08324749702589536,92.33203775680178,93.35106735992656,0.00894712494136966,1046576881644.6345,0.0855,9.962792601798379,15.74029668353495,151.97748168575254,11.689266035717871,4.2746875,0.3468193388043092,11.334078220145818
8,0.25,10.0,0.010875,500.0,0.0,0.87944,5.9105798144438175,0.2714170463652096,0.8233152004591873,0.08462724255332017,51.2665503438366,52.74125541061097,0.015248343410405915,2663671391840.255,0.057229999999999996,4.427335498803805,15.346205188516663,103.22275110014023,17.45281454890554,6.426625,0.23869500725541992,4.8662702047588375
12,0.25,4.0,0.0168125,500.0,0.0,0.7395160000000001,2.6183389580046725,0.1688976157238964,0.7025755512819192,0.06461826610746144,21.549585348997926,21.434753667557445,0.02318512161557993,6480038348623.171,0.035778,1.7279348203766203,20.65698629217156,73.15209501249007,27.936813508762807,9.3894375,0.12490248918967298,1.8395809368630587
14,0.25,2.0,0.02475,500.0,0.0,0.594801,1.3889876219546449,0.5336975036353635,0.8537073719027374,0.06047228389878826,6.625837765957447,6.711324435314184,0.10161714877283996,11693540550799.662,0.086896,1.112137675324432,6.845358011591448,15.991036177804865,11.51053587601518,13.35025,0.3174438088598179,1.185788972344333
16,0.25,1.0,0.03175,500.0,0.0,0.4265725,0.708444896323453,0.7474826827755905,0.9476875723955684,0.05405379389198108,3.129826412440023,3.1190715319266826,0.30136079088089274,20051784400825.234,0.15029450000000003,0.6411443456577559,2.837490126525724,4.712934751057964,6.649983333646118,16.84325,0.3188555566982906,0.6713844239728033
18,0.25,0.5,0.039875,500.0,0.0,0.27197150000000003,0.3652315035799522,0.8294888026004482,0.9686179475059118,0.05423626501388734,2.0821593993237806,2.0849576568441277,0.5150269584819218,34425793127024.43,0.14960674999999998,0.34255379498866495,1.8175686861459845,2.4404533264817836,6.6806533406395605,20.897625,0.22559731387644782,0.3537697893621114
20,0.25,0.25,0.0325,500.0,0.0,0.1577995,0.18497797299259472,0.8595177308769438,0.9784497320366071,0.03844440311603359,1.7042810761144958,1.6974401725806654,0.6533157268721101,61209452916616.46,0.10673725,0.1774366995789168,1.4783694140459203,1.73281938589931,9.367699897289333,17.2175,0.13563146817351632,0.18099164810727905
22,0.25,0.1,0.05175,500.0,0.0,0.07009025,0.07522002988700721,0.8828402596921704,0.9779579274002552,0.055683904586512886,1.4735818056035974,1.4581893948275193,0.7618130106455923,139480175543351.8,0.054619083333333325,0.07257208454108531,1.2831437746578473,1.376845740641292,18.300171505466686,26.82325,0.061878494511889155,0.07356202452728283
24,0.25,0.04,0.0185,500.0,0.0,0.02867508333333333,0.030248480998224435,0.877363396074287,0.9726299494419187,0.019624399263224616,1.465049665617624,1.487413111488706,0.7795723041307899,337051994267482.9,0.023131000000000002,0.0291620078515695,1.2393966335425457,1.3046513298485178,43.16598733315602,10.2315,0.025158468496046516,0.02942057854399787
28,0.25,0.016666666666666666,0.044375,500.0,0.0,0.01204925,0.01223571074923258,0.8869705021909476,0.9767258414819553,0.04509380117341559,1.6271181293653203,1.6417476713309223,0.8121900015657457,810644547235831.9,0.01002025,0.011862349329804569,1.2025855184875898,1.2198223857427595,99.63549446499417,23.143125,0.010687329323524276,0.011950934877673998
30,0.25,0.01,0.074,500.0,0.0,0.0077115,0.007925510643533898,0.9179318422444324,0.9801243868509966,0.07609990001975749,0.9629400189490562,1.0145053914807143,0.8518773815047455,1269874835038709.2,0.00671075,0.007710537186450806,1.1486845580074405,1.179132064629674,148.6553284695462,37.926,0.00707863140146794,0.0077679862599747095


==> tex_figure/simulation/single-c-1.csv <==
,adv_pro,blk_prob,iron_prob,theta,protocol,g_rate_l,g_rate_w,c_quality_l,c_quality_w,iron_ratio,fork_l,fork_w,conv_ratio,conv_time,alpha_l,alpha_w,prefix_l,prefix_w,prefix_t,mean_weight,q_g_l,q_g_w
1,0.25,100.0,0.0,500.0,1.0,1.4117,1.4117,0.0,0.0,0.0,,24916.0,0.0,0.0,0.0,0.0,,,,1.0,0.0,0.0
3,0.25,50.0,0.0,500.0,1.0,1.1595499999999999,1.1595499999999999,0.0,0.0,0.0,,24947.0,0.0,0.0,0.0,0.0,,,,1.0,0.0,0.0
5,0.25,25.0,0.0,500.0,1.0,1.0131125,1.0131125,0.0,0.0,0.0,,24959.0,0.0,0.0,0.0,0.0,,,,1.0,0.0,0.0
9,0.25,10.0,0.0,500.0,1.0,0.8956149999999999,0.8956149999999999,1.1150758251561106e-05,1.1150758251561106e-05,0.0,,23705.0,0.0,0.0,0.0,0.0,,,,1.0,9.986786351471899e-06,9.986786351471899e-06
13,0.25,4.0,0.0,500.0,1.0,0.752664,0.752664,7.430583120939825e-05,7.430583120939825e-05,0.0,,16651.6,0.0,0.0,0.0,0.0,,,,1.0,5.592732414139053e-05,5.592732414139053e-05
15,0.25,2.0,0.0,500.0,1.0,0.600012,0.600012,0.24222848580954426,0.24222848580954426,0.0,9.69751666601692,9.69751666601692,0.028233315395850733,11362355544585.973,0.024852,0.024852,24.156868326638023,24.156868326638023,40.25675504385451,1.0,0.14533999822755628,0.14533999822755628
17,0.25,1.0,0.0,500.0,1.0,0.4282715,0.4282715,0.5601425195404545,0.5601425195404545,0.0,2.7859449553586395,2.7859449553586395,0.18343314993624285,19599859267228.1,0.0935915,0.0935915,4.575993260864811,4.575993260864811,10.685123110240221,1.0,0.23989307705736976,0.23989307705736976
19,0.25,0.5,0.0,500.0,1.0,0.272683,0.272683,0.6994931715433453,0.6994931715433453,0.0,1.6964397061215637,1.6964397061215637,0.3822394356202758,33695411815432.43,0.11344225000000001,0.11344225000000001,2.4036614152061926,2.4036614152061926,8.814813652362968,1.0,0.19073989649595405,0.19073989649595405
21,0.25,0.25,0.0,500.0,1.0,0.157714875,0.157714875,0.7643039266155204,0.7643039266155204,0.0,1.3015267874664749,1.3015267874664749,0.5357090619167129,60097665556001.52,0.08914200000000001,0.08914200000000001,1.7692259942355466,1.7692259942355466,11.217792359813659,1.0,0.12054209824817597,0.12054209824817597
23,0.25,0.1,0.0,500.0,1.0,0.07017583333333334,0.07017583333333334,0.7946940658290043,0.7946940658290043,0.0,1.1459550528218998,1.1459550528218998,0.635822539964215,135964499324230.88,0.04676516666666666,0.04676516666666666,1.5006072326435276,1.5006072326435276,21.383719555891805,1.0,0.055768318314605235,0.055768318314605235
25,0.25,0.04,0.0,500.0,1.0,0.028995583333333328,0.028995583333333328,0.8125993855569004,0.8125993855569004,0.0,1.0453308363451794,1.0453308363451794,0.6906225675916224,330589999561914.9,0.020891916666666666,0.020891916666666666,1.3877681226681737,1.3877681226681737,47.859807884161285,1.0,0.023561793200530562,0.023561793200530562
29,0.25,0.016666666666666666,0.0,500.0,1.0,0.012063583333333332,0.012063583333333332,0.792735915278402,0.792735915278402,0.0,1.161201589311444,1.161201589311444,0.6770799893742663,788649560192202.1,0.008587250000000001,0.008587250000000001,1.4047398764314605,1.4047398764314605,116.45035200621275,1.0,0.009563235775287275,0.009563235775287275
31,0.25,0.01,0.0,500.0,1.0,0.007683333333333334,0.007683333333333334,0.8591637700967857,0.8591637700967857,0.0,0.8166549607597643,0.8166549607597643,0.7610559751540903,1257131502932885.5,0.006057416666666666,0.006057416666666666,1.268399896124191,1.268399896124191,165.1203227940131,1.0,0.00660124163357697,0.00660124163357697


==> tex_figure/simulation/single-c-confirm-0.csv <==
,adv_pro,blk_prob,iron_prob,theta,protocol,mean,0.5,0.6,0.7,0.8,0.9,0.95,std
0,0.25,100.0,0.002875,500,0,57.492841155249884,42.1,47.45630597087281,61.5002915465374,83.86661768396597,127.08383497586024,175.8707232276118,59.18164910234951
2,0.25,50.0,0.004375,500,0,50.570191605906764,40.7970465445305,49.7079084109823,60.11324227007792,76.23262986090347,108.96624694647016,145.95431574584194,43.81064248664619
4,0.25,25.0,0.0065625,500,0,41.21349691237055,24.6,30.214222921975303,45.5319814732,71.0467423984999,102.4894781962027,128.42721592382793,54.25875210835182
6,0.25,10.0,0.010875,500,0,33.41791786064037,21.6714925721458,28.266517226193002,36.851412201349405,49.4285723541935,72.155581447681,99.2471403646336,41.66683572828693
8,0.25,4.0,0.0168125,500,0,53.14910202827834,34.47660682679785,45.86290044949967,61.12301760322867,83.5146074323032,124.18044150600397,167.74043856108,58.70413700788282
10,0.25,2.0,0.02475,500,0,19.280572714395642,9.6667876716811,13.688159845152,19.4337487001968,28.574859323646606,47.17580651951714,68.90955640614277,29.46895984871548
12,0.25,1.0,0.03175,500,0,7.342215304495884,3.3797951978682503,5.0392299286230005,7.49384172595151,11.425525895027283,19.009457716957467,27.593545304230993,10.31562765925154
14,0.25,0.5,0.039875,500,0,5.846462802866544,1.0,2.569588916038218,4.729477441593135,8.383707387193123,16.199000821655144,25.418638216743602,10.128348903413757
16,0.25,0.25,0.0325,500,0,6.718886291039618,1.0,1.0,2.558925675766318,7.787024713550341,19.732622991431757,34.61149079429516,14.774337582048643
18,0.25,0.1,0.05175,500,0,9.92587920900746,1.0,1.0,1.0,4.1556647805051,29.0338848472095,60.410254993041306,27.93553177515441
20,0.25,0.04,0.0185,500,0,82.29336599336348,1.0,1.0,1.0,1.0,70.5889227327021,161.06815278368543,1030.1524845755282
22,0.25,0.02,0.037,500,0,39.2827647565356,1.0,1.0,1.0,1.0,109.91984295156979,270.2688677127736,131.23885569808448
24,0.25,0.01,0.074,500,0,48.95406506834622,1.0,1.0,1.0,1.0,96.54014846939609,340.48798038546215,185.119356228281


==> tex_figure/simulation/single-c-confirm-1.csv <==
,adv_pro,blk_prob,iron_prob,theta,protocol,mean,0.5,0.6,0.7,0.8,0.9,0.95,std
1,0.25,100.0,0.002875,500,1,,,,,,,,
3,0.25,50.0,0.004375,500,1,,,,,,,,
5,0.25,25.0,0.0065625,500,1,,,,,,,,
7,0.25,10.0,0.010875,500,1,,,,,,,,
9,0.25,4.0,0.0168125,500,1,,,,,,,,
11,0.25,2.0,0.02475,500,1,67.03765398984028,40.573217861975095,55.9278548807477,76.74880108668904,106.959324383945,163.2894515320944,224.63175608539945,78.4070239431849
13,0.25,1.0,0.03175,500,1,13.579658575246638,7.090679255449,10.52526995069926,15.370814642027039,22.282238438516583,35.05504730856824,48.75100781433134,17.33528125244041
15,0.25,0.5,0.039875,500,1,9.606481350474736,2.9990306081138502,5.4166172769801975,9.13721070060979,15.348255986240385,27.41944237758286,40.40518354223383,15.097505058153622
17,0.25,0.25,0.0325,500,1,10.793922061136767,1.0,2.8076801975801153,7.541389445586959,15.881536262540468,33.54445342615138,52.85539968394023,20.70919431186955
19,0.25,0.1,0.05175,500,1,18.41550044798499,1.0,1.0,5.598063290772563,23.21391695600474,61.519416764784914,102.63898124507072,42.46632965476133
21,0.25,0.04,0.0185,500,1,36.15818742618059,1.0,1.0,1.0,36.41755078411177,123.91080453216084,220.57914164751213,92.90986652335708
23,0.25,0.02,0.037,500,1,72.58756064234564,1.0,1.0,1.0,74.4125701864563,254.93897112620868,446.0500669960098,188.02321685383274
25,0.25,0.01,0.074,500,1,88.75800716050804,1.0,1.0,1.0,19.1478202379584,292.6613441876424,590.3253638570195,267.0478211471802


==> tex_figure/theta_opt_adv.csv <==
,marker_Theta,adv
0,20,0.8257588104405373
1,40,0.8611957304850483
2,80,0.8980332412108795
3,200,0.9300148533452232
4,500,0.9522238165690233
5,1200,0.9678806899581055
6,2400,0.9749262086059812
7,3500,0.9749272221409009
8,4600,0.9777984305532508
9,6000,0.9797293229077586
10,8000,0.9797293229077586
11,10000,0.9797293229077586


==> tex_figure/theta_opt_adv_approx.csv <==
,Theta,adv_approx
0,20,0.7830058417384379
1,40,0.8367937285672966
2,60,0.8630984874440749
3,80,0.8784672836663893
4,100,0.8901598308208127
5,120,0.8980199480023328
6,140,0.9059557989889405
7,160,0.9099176561685279
8,180,0.9159321815416656
9,200,0.9199453689700098
10,220,0.9219301790842976
11,240,0.9259752831570677
12,260,0.9279780526775054
13,280,0.9299872137795221
14,300,0.9320025695845827
15,320,0.9340239576579863
16,340,0.9360512425302561
17,360,0.9380843101823866
18,380,0.9401230638997187
19,400,0.9400782671667404
20,420,0.9421236253971598
21,440,0.9420808662980865
22,460,0.9441325433945839
23,480,0.9440915507133179
24,500,0.9461493237411738
25,520,0.9461098807903008
26,540,0.9481735724916857
27,560,0.9481355029225637
28,580,0.9502049701922851
29,600,0.9501681282232274
30,620,0.9501318991871139
31,640,0.9522075175543822
32,660,0.952172338796289
33,680,0.9521376926114472
34,700,0.9542192466782856
35,720,0.9541855114228897
36,740,0.9541522447242027
37,760,0.9541194277033729
38,780,0.9562070986427127
39,800,0.9561750476150207
40,820,0.9561433976287393
41,840,0.95611213409328
42,860,0.9582056900229692
43,880,0.9581750811314994
44,900,0.9581448207157708
45,920,0.9581148972190047
46,940,0.9580852997094111
47,960,0.9601848044250574
48,980,0.9601557544750684
49,1000,0.9601270017807642
50,1500,0.9658940633756135
51,2000,0.969643204972675
52,2500,0.9713143488425147
53,3000,0.9730348099722487
54,3500,0.9747935352541071
55,4000,0.9744191517220617
56,4500,0.9762311610739125
57,5000,0.975898360422017
58,5500,0.9777485493733656
59,6000,0.9774458423370599
60,6500,0.9771557344168975
61,7000,0.976876796302649
62,7500,0.97877621317188
63,8000,0.9785156127922375
64,8500,0.9782632079703628
65,9000,0.9780182850852563
66,9500,0.9777802284176978
67,10000,0.9797185585870068


==> tex_figure/tight_bound.dat <==
0.0101020408163265 0.01
0.0111237218813906 0.011
0.0121475409836066 0.012
0.0131735112936345 0.013
0.014201646090535 0.014
0.0152319587628866 0.015
0.0162644628099174 0.016
0.0172991718426501 0.017
0.0183360995850622 0.018
0.0193752598752599 0.019
0.0204166666666667 0.02
0.0214603340292276 0.021
0.0225062761506276 0.022
0.0235545073375262 0.023
0.0246050420168067 0.024
0.0256578947368421 0.025
0.0267130801687764 0.026
0.0277706131078224 0.027
0.0288305084745763 0.028
0.0298927813163482 0.029
0.0309574468085106 0.03
0.0320245202558635 0.031
0.0330940170940171 0.032
0.0341659528907923 0.033
0.0352403433476395 0.034
0.0363172043010753 0.035
0.0373965517241379 0.036
0.0384784017278618 0.037
0.0395627705627706 0.038
0.0406496746203905 0.039
0.0417391304347826 0.04
0.0428311546840959 0.041
0.0439257641921397 0.042
0.0450229759299781 0.043
0.0461228070175439 0.044
0.0472252747252747 0.045
0.0483303964757709 0.046
0.0494381898454746 0.047
0.0505486725663717 0.048
0.0516618625277162 0.049
0.0527777777777778 0.05
0.0538964365256125 0.051
0.0550178571428571 0.052
0.0561420581655481 0.053
0.0572690582959641 0.054
0.0583988764044944 0.055
0.0595315315315315 0.056
0.0606670428893905 0.057
0.0618054298642534 0.058
0.0629467120181406 0.059
0.0640909090909091 0.06
0.0652380410022779 0.061
0.0663881278538813 0.062
0.0675411899313501 0.063
0.068697247706422 0.064
0.0698563218390805 0.065
0.0710184331797235 0.066
0.0721836027713626 0.067
0.0733518518518519 0.068
0.0745232018561485 0.069
0.0756976744186047 0.07
0.0768752913752914 0.071
0.0780560747663551 0.072
0.0792400468384075 0.073
0.0804272300469484 0.074
0.0816176470588235 0.075
0.082811320754717 0.076
0.0840082742316785 0.077
0.0852085308056872 0.078
0.0864121140142518 0.079
0.0876190476190476 0.08
0.0888293556085919 0.081
0.0900430622009569 0.082
0.0912601918465228 0.083
0.0924807692307692 0.084
0.0937048192771084 0.085
0.0949323671497584 0.086
0.0961634382566586 0.087
0.0973980582524272 0.088
0.0986362530413625 0.089
0.0998780487804878 0.09
0.101123471882641 0.091
0.102372549019608 0.092
0.103625307125307 0.093
0.104881773399015 0.094
0.106141975308642 0.095
0.107405940594059 0.096
0.108673697270471 0.097
0.109945273631841 0.098
0.111220698254364 0.099
0.1125 0.1
0.11378320802005 0.101
0.115070351758794 0.102
0.116361460957179 0.103
0.117656565656566 0.104
0.118955696202532 0.105
0.120258883248731 0.106
0.121566157760814 0.107
0.122877551020408 0.108
0.124193094629156 0.109
0.125512820512821 0.11
0.12683676092545 0.111
0.128164948453608 0.112
0.129497416020672 0.113
0.130834196891192 0.114
0.132175324675325 0.115
0.133520833333333 0.116
0.134870757180157 0.117
0.136225130890052 0.118
0.137583989501312 0.119
0.138947368421053 0.12
0.140315303430079 0.121
0.141687830687831 0.122
0.143064986737401 0.123
0.144446808510638 0.124
0.145833333333333 0.125
0.147224598930481 0.126
0.148620643431635 0.127
0.150021505376344 0.128
0.151427223719677 0.129
0.152837837837838 0.13
0.154253387533875 0.131
0.155673913043478 0.132
0.157099455040872 0.133
0.158530054644809 0.134
0.159965753424658 0.135
0.161406593406593 0.136
0.16285261707989 0.137
0.164303867403315 0.138
0.165760387811634 0.139
0.167222222222222 0.14
0.168689415041783 0.141
0.170162011173184 0.142
0.171640056022409 0.143
0.173123595505618 0.144
0.174612676056338 0.145
0.176107344632768 0.146
0.177607648725213 0.147
0.179113636363636 0.148
0.180625356125356 0.149
0.182142857142857 0.15
0.183666189111748 0.151
0.185195402298851 0.152
0.186730547550432 0.153
0.188271676300578 0.154
0.18981884057971 0.155
0.191372093023256 0.156
0.192931486880466 0.157
0.194497076023392 0.158
0.196068914956012 0.159
0.197647058823529 0.16
0.199231563421829 0.161
0.200822485207101 0.162
0.202419881305638 0.163
0.20402380952381 0.164
0.205634328358209 0.165
0.207251497005988 0.166
0.208875375375375 0.167
0.210506024096386 0.168
0.212143504531722 0.169
0.213787878787879 0.17
0.215439209726444 0.171
0.21709756097561 0.172
0.218762996941896 0.173
0.220435582822086 0.174
0.222115384615385 0.175
0.223802469135802 0.176
0.225496904024768 0.177
0.227198757763975 0.178
0.228908099688474 0.179
0.230625 0.18
0.232349529780564 0.181
0.234081761006289 0.182
0.235821766561514 0.183
0.237569620253165 0.184
0.239325396825397 0.185
0.241089171974522 0.186
0.242861022364217 0.187
0.244641025641026 0.188
0.246429260450161 0.189
0.248225806451613 0.19
0.25003074433657 0.191
0.251844155844156 0.192
0.253666123778502 0.193
0.255496732026144 0.194
0.257336065573771 0.195
0.259184210526316 0.196
0.261041254125413 0.197
0.262907284768212 0.198
0.264782392026578 0.199
0.266666666666667 0.2
0.268560200668896 0.201
0.270463087248322 0.202
0.272375420875421 0.203
0.274297297297297 0.204
0.276228813559322 0.205
0.278170068027211 0.206
0.280121160409556 0.207
0.282082191780822 0.208
0.284053264604811 0.209
0.286034482758621 0.21
0.288025951557093 0.211
0.290027777777778 0.212
0.292040069686411 0.213
0.294062937062937 0.214
0.29609649122807 0.215
0.298140845070423 0.216
0.300196113074205 0.217
0.302262411347518 0.218
0.304339857651246 0.219
0.306428571428571 0.22
0.308528673835125 0.221
0.310640287769784 0.222
0.312763537906137 0.223
0.314898550724638 0.224
0.317045454545455 0.225
0.319204379562044 0.226
0.321375457875458 0.227
0.323558823529412 0.228
0.325754612546125 0.229
0.327962962962963 0.23
0.330184014869889 0.231
0.332417910447761 0.232
0.334664794007491 0.233
0.336924812030075 0.234
0.339198113207547 0.235
0.341484848484849 0.236
0.343785171102662 0.237
0.346099236641221 0.238
0.348427203065134 0.239
0.350769230769231 0.24
0.353125482625483 0.241
0.355496124031008 0.242
0.357881322957198 0.243
0.36028125 0.244
0.362696078431373 0.245
0.365125984251969 0.246
0.367571146245059 0.247
0.370031746031746 0.248
0.37250796812749 0.249
0.375 0.25
0.377508032128514 0.251
0.380032258064516 0.252
0.382572874493927 0.253
0.385130081300813 0.254
0.387704081632653 0.255
0.390295081967213 0.256
0.39290329218107 0.257
0.395528925619835 0.258
0.398172199170124 0.259
0.400833333333333 0.26
0.403512552301255 0.261
0.406210084033613 0.262
0.408926160337553 0.263
0.411661016949153 0.264
0.414414893617021 0.265
0.417188034188034 0.266
0.419980686695279 0.267
0.422793103448276 0.268
0.425625541125541 0.269
0.428478260869565 0.27
0.43135152838428 0.271
0.434245614035088 0.272
0.437160792951542 0.273
0.440097345132743 0.274
0.443055555555556 0.275
0.446035714285714 0.276
0.449038116591928 0.277
0.452063063063063 0.278
0.455110859728507 0.279
0.458181818181818 0.28
0.461276255707763 0.281
0.464394495412844 0.282
0.467536866359447 0.283
0.470703703703704 0.284
0.473895348837209 0.285
0.47711214953271 0.286
0.480354460093897 0.287
0.483622641509434 0.288
0.486917061611374 0.289
0.490238095238095 0.29
0.493586124401914 0.291
0.496961538461538 0.292
0.500364734299517 0.293
0.503796116504854 0.294
0.507256097560975 0.295
0.510745098039216 0.296
0.514263546798029 0.297
0.517811881188119 0.298
0.521390547263682 0.299
0.525 0.3
0.528640703517588 0.301
0.532313131313131 0.302
0.536017766497462 0.303
0.539755102040816 0.304
0.543525641025641 0.305
0.547329896907217 0.306
0.551168393782383 0.307
0.555041666666667 0.308
0.558950261780105 0.309
0.562894736842105 0.31
0.566875661375661 0.311
0.570893617021277 0.312
0.574949197860963 0.313
0.579043010752688 0.314
0.583175675675676 0.315
0.587347826086957 0.316
0.591560109289617 0.317
0.595813186813187 0.318
0.60010773480663 0.319
0.604444444444444 0.32
0.608824022346369 0.321
0.613247191011236 0.322
0.617714689265537 0.323
0.622227272727273 0.324
0.626785714285714 0.325
0.631390804597701 0.326
0.636043352601156 0.327
0.640744186046511 0.328
0.645494152046784 0.329
0.650294117647059 0.33
0.655144970414201 0.331
0.660047619047619 0.332
0.665002994011976 0.333
0.670012048192771 0.334
0.675075757575757 0.335
0.680195121951219 0.336
0.685371165644172 0.337
0.690604938271605 0.338
0.69589751552795 0.339
0.70125 0.34
0.706663522012579 0.341
0.712139240506329 0.342
0.717678343949044 0.343
0.723282051282051 0.344
0.728951612903226 0.345
0.734688311688312 0.346
0.740493464052287 0.347
0.746368421052631 0.348
0.752314569536424 0.349
0.758333333333333 0.35
0.764426174496644 0.351
0.770594594594594 0.352
0.776840136054421 0.353
0.783164383561644 0.354
0.789568965517241 0.355
0.796055555555555 0.356
0.802625874125874 0.357
0.809281690140845 0.358
0.816024822695035 0.359
0.822857142857143 0.36
0.829780575539568 0.361
0.836797101449275 0.362
0.843908759124087 0.363
0.851117647058823 0.364
0.858425925925926 0.365
0.865835820895522 0.366
0.87334962406015 0.367
0.880969696969697 0.368
0.888698473282443 0.369
0.896538461538462 0.37
0.904492248062016 0.371
0.9125625 0.372
0.920751968503937 0.373
0.929063492063492 0.374
0.9375 0.375
0.946064516129032 0.376
0.954760162601626 0.377
0.963590163934426 0.378
0.97255785123967 0.379
0.981666666666667 0.38
0.990920168067227 0.381
1.00032203389831 0.382
1.00987606837607 0.383
1.01958620689655 0.384
1.02945652173913 0.385
1.03949122807018 0.386
1.04969469026549 0.387
1.06007142857143 0.388
1.07062612612613 0.389
1.08136363636364 0.39
1.09228899082569 0.391
1.10340740740741 0.392
1.11472429906542 0.393
1.12624528301887 0.394
1.13797619047619 0.395
1.14992307692308 0.396
1.16209223300971 0.397
1.17449019607843 0.398
1.18712376237624 0.399
1.2 0.4
1.21312626262626 0.401
1.22651020408163 0.402
1.24015979381443 0.403
1.25408333333333 0.404
1.26828947368421 0.405
1.28278723404255 0.406
1.29758602150538 0.407
1.31269565217391 0.408
1.32812637362637 0.409
1.34388888888889 0.41
1.35999438202247 0.411
1.37645454545454 0.412
1.3932816091954 0.413
1.41048837209302 0.414
1.42808823529412 0.415
1.44609523809524 0.416
1.46452409638554 0.417
1.48339024390244 0.418
1.50270987654321 0.419
1.5225 0.42
1.54277848101266 0.421
1.5635641025641 0.422
1.58487662337662 0.423
1.60673684210526 0.424
1.62916666666667 0.425
1.65218918918919 0.426
1.67582876712329 0.427
1.70011111111111 0.428
1.72506338028169 0.429
1.75071428571429 0.43
1.77709420289855 0.431
1.80423529411765 0.432
1.83217164179105 0.433
1.86093939393939 0.434
1.89057692307692 0.435
1.921125 0.436
1.95262698412698 0.437
1.98512903225806 0.438
2.01868032786885 0.439
2.05333333333333 0.44
2.08914406779661 0.441
2.1261724137931 0.442
2.16448245614035 0.443
2.20414285714286 0.444
2.24522727272727 0.445
2.28781481481482 0.446
2.33199056603774 0.447
2.37784615384615 0.448
2.42548039215686 0.449
2.475 0.45
2.52652040816327 0.451
2.58016666666667 0.452
2.63607446808511 0.453
2.69439130434783 0.454
2.75527777777778 0.455
2.81890909090909 0.456
2.88547674418605 0.457
2.95519047619048 0.458
3.02828048780488 0.459
3.105 0.46
3.18562820512821 0.461
3.27047368421053 0.462
3.35987837837837 0.463
3.45422222222222 0.464
3.55392857142857 0.465
3.65947058823529 0.466
3.77137878787878 0.467
3.89025 0.468
4.01675806451613 0.469
4.15166666666666 0.47
4.2958448275862 0.471
4.45028571428571 0.472
4.61612962962963 0.473
4.7946923076923 0.474
4.9875 0.475
5.19633333333333 0.476
5.42328260869565 0.477
5.67081818181818 0.478
5.94188095238095 0.479
6.23999999999999 0.48
6.56944736842105 0.481
6.93544444444443 0.482
7.34444117647058 0.483
7.80449999999998 0.484
8.32583333333332 0.485
8.92157142857143 0.486
9.60888461538458 0.487
10.4106666666667 0.488
11.3581363636363 0.489
12.495 0.49
13.8843888888889 0.491
15.621 0.492
17.8536428571429 0.493
20.8303333333333 0.494
24.9974999999999 0.495
31.2480000000001 0.496
41.665166666667 0.497
62.4989999999996 0.498
124.999500000002 0.499

